Revisiting Frank-Wolfe for Structured Nonconvex Optimization

We introduce a new projection-free (Frank-Wolfe) method for optimizing structured nonconvex functions that are expressed as a difference of two convex functions. This problem class subsumes smooth nonconvex minimization, positioning our method as a promising alternative to the classical Frank-Wolfe algorithm. DC decompositions are not unique; by carefully selecting a decomposition, we can better exploit the problem structure, improve computational efficiency, and adapt to the underlying problem geometry to find better local solutions. We prove that the proposed method achieves a first-order stationary point in $O(1/\epsilon^2)$ iterations, matching the complexity of the standard Frank-Wolfe algorithm for smooth nonconvex minimization in general. Specific decompositions can, for instance, yield a gradient-efficient variant that requires only $O(1/\epsilon)$ calls to the gradient oracle. Finally, we present numerical experiments demonstrating the effectiveness of the proposed method compared to other projection-free algorithms.

==> data/CIFAR100_CNN_Alpha_10_c_100_innerup_10000_BS_256_E_100_S_1.csv <==
epoch_index,train_loss_DC_FW,train_loss_FW,train_loss_SGD_3,train_loss_SGD_2,val_loss_DC_FW,val_loss_FW,val_loss_SGD_3,val_loss_SGD_2,train_acc_DC_FW,train_acc_FW,train_acc_SGD_3,train_acc_SGD_2,val_acc_DC_FW,val_acc_FW,val_acc_SGD_3,val_acc_SGD_2
1,3.1972936513472576,41938.15434419136,4.424140969101264,3.687841455547177,3.292004269361496,3227.5419921875,4.138501965999604,3.2608366429805757,0.23352,0.01282,0.05552,0.1656,0.227,0.0101,0.0999,0.2298
2,2.241555016259758,1107.3285432153818,3.962645894410659,2.9436500668525696,2.718166011571884,4475190.455786133,3.8635747611522673,2.9554199993610384,0.418,0.01632,0.1311,0.29678,0.3336,0.013,0.1439,0.2861
3,1.7442382640984593,493.4594310838349,3.7149314065368806,2.538365365291128,2.443372017145157,697.8673126220704,3.6921931326389315,2.736107736825943,0.52888,0.01938,0.17082,0.37994,0.3821,0.0101,0.1762,0.3267
4,1.3772164309511379,278.36530817771444,3.5440650241715566,2.2184225685742436,2.2887583673000336,40211259378982.14,3.5671734511852264,2.592996376752853,0.62132,0.02328,0.20098,0.44952,0.4251,0.01,0.1931,0.3565
5,0.9885126407049141,175.56234328600826,3.4068928421760094,1.9512061914619134,2.266764262318611,1951398560.2923903,3.468358111381531,2.4028660118579865,0.72454,0.03094,0.22874,0.51162,0.4397,0.0255,0.2114,0.3913
6,0.6582773584796457,133.87359848800972,3.2954222109853006,1.72304744379861,2.4712879240512846,134.4406879425049,3.376628303527832,2.548504948616028,0.82218,0.03896,0.24762,0.57162,0.427,0.0331,0.2246,0.3625
7,0.5553566776976293,103.60888360471142,3.193428179439233,1.500808880037191,2.330162578821182,3.2942861067495563e+19,3.307834821939468,2.2843528628349303,0.84342,0.05226,0.26754,0.6299,0.4649,0.0367,0.2399,0.4161
8,0.214594017942341,74.49717856426628,3.1028679378178654,1.2878474696558349,2.0775422871112825,79.9206386566162,3.2394322633743284,2.217526638507843,0.95524,0.06452,0.28462,0.69108,0.5153,0.0368,0.2481,0.4311
9,0.06437624150849118,59.45709752063362,3.018112018400309,1.085704999614735,1.9780822187662124,522342752630112.9,3.1760787785053255,2.2734226882457733,0.99272,0.0806,0.30198,0.75312,0.548,0.0479,0.26,0.4267
10,0.040406847344141225,49.79690109953589,2.937640131736288,0.8903260340495985,2.1491569936275483,168753738046.10873,3.124032384157181,2.285732942819595,0.99618,0.09952,0.31744,0.81138,0.5401,0.1172,0.2683,0.4246
11,0.02233776748560521,39.85913276672363,2.864473356276142,0.7097269968718899,2.093186703324318,10454346.458959293,3.0728149592876433,2.236318349838257,0.99888,0.1178,0.33294,0.86702,0.5434,0.037,0.2795,0.4361
12,0.014739711890092157,33.60858336273505,2.795802570119196,0.5413209282013834,2.084694942831993,7.1946127547785176e+16,3.025370889902115,2.257953530550003,0.99908,0.14572,0.35016,0.91568,0.5582,0.0791,0.2882,0.434
13,0.010617049715044548,26.107213623669683,2.7277960509670023,0.3992027979420156,2.0997865170240404,115010950229.2581,2.978024011850357,2.232637956738472,0.99932,0.1747,0.36252,0.95098,0.5609,0.0938,0.2962,0.4472
14,0.008319794468828762,24.876103041123372,2.6639980625133126,0.2915211087282823,2.0152188569307325,164068135855.0532,2.9428153157234194,2.1722983002662657,0.99934,0.1981,0.37818,0.97366,0.5625,0.189,0.3026,0.4601
15,0.007221374132109768,23.641643280885656,2.601614486198036,0.20943966257024785,2.0568588227033615,84410.75731782913,2.8972255170345305,2.2369449198246003,0.99936,0.22768,0.39154,0.98758,0.5625,0.1756,0.307,0.4508
16,0.006047199633476153,19.494260179753205,2.5403242901879914,0.15286768090968228,2.1521894842386247,1907.543350982666,2.8637945115566255,2.192834323644638,0.99942,0.26706,0.40442,0.99444,0.5602,0.1693,0.3165,0.4629
17,0.0056203665670330576,21.864611080714635,2.4840863797129416,0.11938365054677944,2.1281544834375383,76795.95168933869,2.833805525302887,2.207179403305054,0.99948,0.30062,0.41812,0.99658,0.5604,0.1685,0.3187,0.4617
18,0.0044820064343797155,24.068055619998855,2.426300060992338,0.09407297061870293,2.124981102347374,250.28283667564392,2.788774251937866,2.194158101081848,0.99962,0.32996,0.4311,0.9976,0.5627,0.2184,0.3296,0.4623
19,0.004052874568032519,23.983449196328923,2.3763484079010633,0.07620041883949723,2.1482412606477737,40.09255051612854,2.7596797406673432,2.2225818783044815,0.99964,0.3536,0.44086,0.99872,0.5634,0.237,0.3326,0.4655
20,0.0035364215965477787,22.502181909522232,2.3229805583856544,0.064481843529003,2.1208236634731295,191.05509176254273,2.7301873743534086,2.189373070001602,0.99962,0.3793,0.4539,0.99896,0.5615,0.2062,0.3374,0.4708
21,0.0038517032232021496,21.488166667977158,2.269103173090487,0.05459025388165396,2.116916424036026,700177835.0306834,2.695772981643677,2.2000249683856965,0.99952,0.40228,0.46778,0.99914,0.5618,0.2681,0.3468,0.4698
22,0.003238710277233919,19.17632955434371,2.2205685729883156,0.04732509301405172,2.0423156350851057,1617.309273815155,2.67510262131691,2.1983732640743257,0.99964,0.42984,0.48066,0.99948,0.5632,0.313,0.3488,0.4739
23,0.0030192898880994443,17.541356417597555,2.1711991709105822,0.041670250535315395,2.140913414955139,9439.377539491654,2.6446287393569947,2.2051744133234026,0.9996,0.45082,0.4943,0.99956,0.5604,0.277,0.3541,0.4715
24,0.003024695512995466,16.032728861789312,2.120912570734413,0.03731133528433892,2.13013679087162,43.7156494140625,2.6184952199459075,2.2230041474103928,0.99958,0.47668,0.50474,0.99952,0.5633,0.3069,0.3573,0.4718
25,0.0030124806300071733,14.436264403012334,2.0781388556470675,0.03433839494020355,2.147148087620735,856.9238939285278,2.604387271404266,2.22773095369339,0.99956,0.49954,0.51524,0.99952,0.5598,0.2919,0.3625,0.4725
26,0.002435212138189687,13.139381048630694,2.027818953504368,0.03084554469060837,2.1489358335733413,37.348386192321776,2.576122945547104,2.231349343061447,0.99974,0.52326,0.52932,0.99972,0.5629,0.334,0.3624,0.4751
27,0.0026118412230173318,11.861137107926972,1.987205328990002,0.029270578232802907,2.2011213690042495,608.2983610630035,2.5636458456516267,2.234014108777046,0.99964,0.5424,0.53868,0.9995,0.5587,0.3712,0.3683,0.4746
28,0.002515911463201426,11.003737070122543,1.9394577309793355,0.026453122002433757,2.1462922275066374,36.45015234947205,2.5381840825080872,2.245957338809967,0.99966,0.56372,0.5511,0.99962,0.5617,0.3375,0.3738,0.4735
29,0.0023789220027464007,10.068908706003306,1.9006308694275058,0.02515622675038722,2.1903045803308485,222.53424715995789,2.5295867025852203,2.2546656489372254,0.99964,0.58188,0.56188,0.9996,0.5612,0.3472,0.3727,0.4733
30,0.0021873253364382045,9.23000608658304,1.855711783681597,0.02298303037805825,2.1371554106473925,34.59903206825256,2.515601509809494,2.2632926046848296,0.99968,0.60246,0.57384,0.9997,0.561,0.3568,0.374,0.4742
31,0.002168277661050005,8.243847022251208,1.8132550412294817,0.021479052434466323,2.192285421490669,56.860780000686646,2.497674709558487,2.274356931447983,0.99968,0.62568,0.58736,0.99968,0.5624,0.3368,0.379,0.4715
32,0.002296476451174014,7.814968854797129,1.7754836714997584,0.020581087491912196,2.221883139014244,4947.677698707581,2.4844879150390624,2.266105553507805,0.9996,0.6373,0.59552,0.99964,0.5603,0.3737,0.38,0.4724
33,0.002118545192963805,7.039086137499128,1.7343595903746936,0.019302744304343145,2.200265073776245,82369.29946877956,2.468202310800552,2.2678549736738205,0.99962,0.65528,0.60714,0.99964,0.5623,0.3759,0.3829,0.4756
34,0.0019684834180076663,6.47753813315411,1.6956475431821785,0.018322001016527718,2.1229207098484038,352.28507046699525,2.4733841896057127,2.271225076913834,0.99964,0.66648,0.61654,0.99964,0.5597,0.4128,0.3827,0.4726
35,0.002008330175826535,5.833957642925029,1.6534726358189875,0.017060526380581514,2.229727664589882,26.01204032897949,2.4570705235004424,2.271424928307533,0.99964,0.68826,0.62986,0.99964,0.5603,0.3741,0.3857,0.4735
36,0.001874838008934974,5.44712033016341,1.6125904783910634,0.01633753404211329,2.2217580556869505,26.875795078277587,2.438735473155975,2.284511572122574,0.99966,0.69854,0.6409,0.9997,0.5609,0.3894,0.3914,0.4726
37,0.0018153341234024918,5.00468975062273,1.5765414092005516,0.015669015920435896,2.23024545609951,23.79786100387573,2.430992233753204,2.2891162812709807,0.99968,0.71502,0.652,0.99974,0.5608,0.3966,0.3899,0.474
38,0.0016666839436190774,4.572738297739807,1.5386094901026512,0.015072196603239494,2.2213149636983873,21.78311140537262,2.4157714664936067,2.300749748945236,0.99966,0.72486,0.66332,0.99968,0.5593,0.3878,0.3929,0.4737
39,0.0015478304852208846,4.092049776899572,1.4989261091971884,0.014186495411380822,2.2277789950370788,21.39050085544586,2.4178465366363526,2.29564790725708,0.99974,0.74186,0.67636,0.9997,0.5621,0.4059,0.3908,0.4719
40,0.0014765264685574577,3.8569994295129972,1.462122802223478,0.013503156939749511,2.2349659234285353,21.445423555374145,2.426577639579773,2.300177496671677,0.99976,0.75138,0.68408,0.99978,0.5616,0.3964,0.3938,0.4743
41,0.001512126732208975,3.500835052558354,1.4246847580890267,0.013267165320754355,2.2168829441070557,20.72191972732544,2.394672828912735,2.3055458664894104,0.99966,0.76034,0.69674,0.99968,0.5625,0.407,0.399,0.472
42,0.0015573235084920438,3.2666129196176725,1.3890261266912733,0.012755689372745703,2.234700992703438,20.39298963546753,2.4015582621097566,2.3123699367046355,0.99966,0.76692,0.70598,0.99966,0.5599,0.3896,0.3964,0.4722
43,0.0014418938751950177,2.963016686390857,1.3531992508440602,0.0125069238140951,2.2398511469364166,19.57879340648651,2.4154323756694795,2.3107949763536455,0.9997,0.77734,0.71906,0.99966,0.56,0.391,0.3935,0.4731
44,0.001468404533866584,2.813110950650001,1.3171153080706695,0.012007737689062345,2.2218499153852465,30.588309717178344,2.3773772954940795,2.314702844619751,0.99964,0.78674,0.72864,0.99964,0.5598,0.3329,0.4011,0.4708
45,0.0014347494345239116,2.735058463045529,1.282458091268734,0.011546971761070344,2.2366613030433653,16.773802518844604,2.377045774459839,2.3187833964824676,0.99966,0.78986,0.73842,0.99968,0.56,0.4266,0.3996,0.4734
46,0.0013473646668360892,2.4518630614086074,1.2472174289275189,0.010854890821881744,2.2422311902046204,16.982733130455017,2.3610168933868407,2.315300151705742,0.99976,0.79876,0.75088,0.99978,0.5587,0.4104,0.4045,0.4735
47,0.0013178664776947995,2.2269423743899988,1.2136696479758438,0.010795153406619722,2.155710855126381,15.23455023765564,2.378731828927994,2.3258822739124296,0.9997,0.80994,0.76082,0.99972,0.56,0.4415,0.4029,0.473
48,0.0012880023114492508,2.1257326964821135,1.179638809999641,0.010310506716617669,2.247855743765831,13.94284006357193,2.376168131828308,2.3234799921512606,0.99978,0.81374,0.7701,0.99978,0.5612,0.4368,0.4036,0.4728
49,0.0013151410209818039,1.9086302603994096,1.144738373099541,0.01007932578736194,2.267377871274948,14.7945405960083,2.344989997148514,2.3314441204071046,0.9997,0.81812,0.78226,0.99964,0.5599,0.4465,0.4097,0.4707
50,0.0012515717125450242,1.7568285894028994,1.11041571260715,0.009835649911333256,2.266449120640755,13.492958235740662,2.3588711500167845,2.3262815713882445,0.99974,0.82514,0.79066,0.9997,0.5602,0.4312,0.4083,0.4735
51,0.0012480768417269562,1.5769749597019078,1.0781525230529356,0.009520268217394394,2.2636328995227815,94.34684560298919,2.349240189790726,2.3416935920715334,0.9997,0.8333,0.80218,0.99968,0.558,0.3875,0.4083,0.4716
52,0.0012130059434899262,1.4478214863611727,1.0476880046177883,0.009202498476952314,2.28023399412632,14.116472434997558,2.359063905477524,2.337992650270462,0.99972,0.83928,0.80972,0.99974,0.5592,0.4051,0.4084,0.4718
53,0.001172777801355328,1.355049847035992,1.0128536786960096,0.008866203609112727,2.274723097681999,40.66472330093384,2.341612708568573,2.3412250936031342,0.99974,0.84316,0.8217,0.99974,0.5591,0.4632,0.4111,0.4717
54,0.001269739787468487,1.2111502276087294,0.9840238739033135,0.009049303356881196,2.27153927385807,10.970549511909486,2.340891253948212,2.341397362947464,0.99966,0.84962,0.82848,0.99968,0.561,0.4277,0.4091,0.4723
55,0.0011536609868480995,1.13438665365078,0.9537042756469882,0.008758933309522666,2.186515802145004,10.090902519226074,2.340931862592697,2.347079944610596,0.9997,0.85342,0.83978,0.99968,0.5604,0.4551,0.4092,0.4737
56,0.001139952452961422,1.035868563214127,0.9231203593769852,0.008281264563414211,2.287012529373169,175.8744591474533,2.3386205613613127,2.3493196308612823,0.9997,0.85992,0.84812,0.99972,0.5604,0.4178,0.4093,0.4736
57,0.0010981870405625419,0.9489914989288972,0.894195729676558,0.008236896239544208,2.281271368265152,30873.9353138566,2.3526097238063812,2.3536739230155943,0.99976,0.8658,0.8576,0.99974,0.56,0.4284,0.4078,0.4725
58,0.0010985655213257165,0.8566436808632345,0.8640229580353718,0.007890327455837051,2.271963530778885,13307.560449635983,2.338465631008148,2.3556726574897766,0.99972,0.8701,0.86474,0.9997,0.5603,0.4416,0.409,0.4744
59,0.0010643958986311561,0.8559510228889329,0.836275225999404,0.007900924262666732,2.2910131096839903,8.527041113376617,2.355642002820969,2.3611299276351927,0.99976,0.87182,0.87328,0.99976,0.5587,0.4265,0.4063,0.4743
60,0.0010699314191196189,0.7489979334023534,0.8080755061641032,0.0075619346842321815,2.2805960893630983,7.287379908561706,2.3416166424751284,2.3636568069458006,0.99978,0.8789,0.87972,0.99978,0.5608,0.4632,0.4117,0.4734
61,0.001072338123108517,0.7010755514612004,0.7785054743289948,0.007390214512789888,2.2723003208637236,7.4298242151737215,2.3470501601696014,2.361981397867203,0.9997,0.88208,0.88984,0.9997,0.5594,0.4598,0.407,0.4698
62,0.0010018144677481043,0.6407651121214945,0.7531918825543656,0.007092759336287878,2.285349479317665,10.495456755161285,2.348585623502731,2.365627098083496,0.99978,0.88868,0.8957,0.99976,0.5597,0.45,0.4053,0.4739
63,0.0010056839887603965,0.5858114545746725,0.7296312965300619,0.007178405311661868,2.2844454854726792,23.451313388347625,2.3373715400695803,2.3609369099140167,0.99972,0.8918,0.90102,0.9997,0.5597,0.4623,0.412,0.4743
64,0.0010089822323180316,0.5610209897312582,0.7035680653489366,0.006829444577974476,2.2925102353096007,7.594135868549347,2.335493892431259,2.3756521105766297,0.99974,0.89402,0.90764,0.99974,0.5607,0.4502,0.4105,0.4722
65,0.0010106216022348013,0.5619336516425317,0.6766473930709216,0.00669146931673191,2.287583214044571,13.10749329328537,2.338503563404083,2.369040387868881,0.99974,0.89868,0.91724,0.99974,0.5619,0.4533,0.4114,0.4732
66,0.0009574727557673195,0.5304175711103848,0.6554917291719087,0.0065704822725597386,2.290057694911957,7.7439900755882265,2.354954779148102,2.3723297834396364,0.99976,0.89766,0.92052,0.99976,0.5593,0.4526,0.4062,0.4744
67,0.0011071615681059336,0.4630418230532383,0.6293523898538278,0.006603538954383408,2.2191690415143968,6.387734252214432,2.354159915447235,2.3754298985004425,0.99968,0.90842,0.92746,0.99964,0.5601,0.4461,0.4083,0.4739
68,0.0009877305495379284,0.4542967836011429,0.6070793900562792,0.006372175766250157,2.2990435272455216,6.119189214706421,2.3464275896549225,2.379365473985672,0.99968,0.90998,0.93238,0.99966,0.5601,0.4706,0.4097,0.4728
69,0.0009217964700893594,0.4183443774830322,0.587561695855491,0.0062902514556688926,2.2873507022857664,6.163637959957123,2.341355961561203,2.379244488477707,0.99974,0.91294,0.93686,0.99974,0.5601,0.4423,0.4109,0.4713
70,0.0009765388072546742,0.39434912040525555,0.5631561364446368,0.0060158208492497095,2.2952546000480654,5.70288268327713,2.3504075825214388,2.3823185563087463,0.99972,0.91606,0.9419,0.99972,0.5622,0.465,0.4128,0.4721
71,0.0009380596164526056,0.37684918088572367,0.5438825868222178,0.006029048048396956,2.2096929967403414,6.804858636856079,2.3500794053077696,2.3846207797527312,0.99974,0.91912,0.94682,0.99974,0.5593,0.4504,0.4078,0.4718
72,0.0009004346928642397,0.344840446220977,0.5246206924927478,0.005986063142440149,2.2978543281555175,5.802957653999329,2.3511557638645173,2.3900962650775908,0.99972,0.92244,0.95122,0.9997,0.5578,0.4674,0.4089,0.472
73,0.0009041104622527349,0.3293116733583869,0.5050454580662201,0.0058858496070440325,2.2975632697343826,5.383561623096466,2.348825079202652,2.382724177837372,0.9997,0.9254,0.95456,0.99968,0.5601,0.4554,0.41,0.4711
74,0.0009154277574211568,0.3066678046039781,0.4866573541444175,0.005663389157104705,2.2941897392272947,5.637175488471985,2.3496028780937195,2.386099261045456,0.99972,0.9276,0.95812,0.99974,0.5604,0.4738,0.41,0.4731
75,0.0008632632047270558,0.3142892754047501,0.4679954725564743,0.005714559916891538,2.3124254912137987,6.202078026533127,2.353508585691452,2.3883459150791166,0.99974,0.92714,0.96212,0.99974,0.5606,0.4723,0.4104,0.4712
76,0.0009044286667556996,0.28716150912627275,0.45335768908262253,0.005579643943394553,2.3062016397714613,113.42780485749245,2.356026977300644,2.38936762213707,0.99968,0.9313,0.96402,0.99968,0.5614,0.4702,0.4103,0.4707
77,0.0008935319522291194,0.2646377104505592,0.43572441108372745,0.005506126058040833,2.312685713171959,5.275837755203247,2.347968804836273,2.388736605644226,0.99972,0.93388,0.9682,0.9997,0.5592,0.4725,0.4105,0.4727
78,0.0008857767528269858,0.25328242284606917,0.41880814472631533,0.0052477390735828295,2.3091105848550795,5.24315060377121,2.350571596622467,2.3933063089847564,0.99972,0.93696,0.9707,0.99972,0.56,0.4797,0.4126,0.4726
79,0.0008806179698416488,0.2503083812795123,0.40445749963424643,0.00532820597005894,2.3096942394971847,5.438612812757492,2.3573234617710113,2.3999675035476686,0.99968,0.93688,0.97262,0.99966,0.5596,0.4561,0.41,0.4702
80,0.0008753943251094267,0.23387623224787565,0.38849594231162754,0.005232017210504154,2.307963842153549,9.2133729159832,2.362498366832733,2.3973103165626526,0.99974,0.9397,0.97526,0.99972,0.56,0.4542,0.4082,0.4715
81,0.0008707887066019775,0.2206997238099575,0.37700738423332875,0.005219977195802316,2.3109037816524505,5.110431963205338,2.370545023679733,2.4011794149875643,0.99976,0.94298,0.9775,0.99974,0.5601,0.4703,0.4097,0.4732
82,0.0008319958360516466,0.21907689889930948,0.362911012859977,0.005164291740547181,2.3020298779010773,5.410531949996948,2.373831921815872,2.3975083351135256,0.9997,0.94302,0.97906,0.9997,0.5601,0.4807,0.4095,0.4736
83,0.00083742445564653,0.20898454579315623,0.35050738298771333,0.004981808796791094,2.2633855819702147,4.885097312927246,2.371419495344162,2.3969177067279817,0.9997,0.94516,0.98114,0.9997,0.5609,0.4625,0.4102,0.4715
84,0.0008337205980918656,0.2085941755688008,0.33590398333510574,0.004806910751967178,2.3088848412036898,4.917624759674072,2.3617572247982026,2.402079790830612,0.99974,0.94514,0.98326,0.99976,0.5596,0.4755,0.4125,0.4725
85,0.0007969963357472621,0.2035999663782363,0.3260657528833467,0.00481736944746036,2.3245809227228165,5.662574768066406,2.3740091621875763,2.411206042766571,0.99974,0.94614,0.98472,0.99972,0.5593,0.4608,0.4117,0.4721
86,0.0007968192067168349,0.19137263624947898,0.31212475683007923,0.004692228920805287,2.318843251466751,5.118907725811004,2.3806310117244722,2.41399667263031,0.99974,0.9476,0.98648,0.99976,0.56,0.4809,0.4074,0.4707
87,0.000806654788309005,0.19126273340032418,0.3011192045345598,0.004673245921255831,2.337389850616455,5.919119203090668,2.375192201137543,2.4143829703330995,0.99972,0.94946,0.98856,0.99972,0.5593,0.4592,0.4123,0.469
88,0.0007961376434149297,0.18340966960757363,0.2927509233051417,0.004767895812805438,2.3131566047668457,4.637858814001083,2.3700392842292786,2.412898850440979,0.99972,0.95108,0.98766,0.9997,0.5611,0.4954,0.4103,0.4698
89,0.000806065627144488,0.17349036600516768,0.2834213313703634,0.004526648232095628,2.315460094809532,4.703684163093567,2.4179533183574677,2.4177057564258577,0.9997,0.95206,0.98942,0.99972,0.5594,0.48,0.4042,0.4713
90,0.0007904072983216552,0.17113550740997402,0.2719694823026657,0.004441210935937659,2.32059086561203,4.842483305931092,2.3774202823638917,2.4088982462882997,0.99974,0.95354,0.99014,0.99974,0.5611,0.4821,0.4128,0.4727
91,0.0007616798731983088,0.17223443640205932,0.26244686277849333,0.004373062527928577,2.324452355504036,4.7894717931747435,2.377393144369125,2.418191909790039,0.99972,0.95378,0.9917,0.99972,0.56,0.4781,0.4099,0.4723
92,0.0007918132601213185,0.16992500768404226,0.25549989512988497,0.004400736361276358,2.335179623961449,4.815627545118332,2.4019448518753053,2.4223752200603483,0.9997,0.9545,0.99256,0.9997,0.5592,0.4723,0.411,0.4709
93,0.0007990281835877888,0.1650611123792371,0.24867821135083024,0.00441369424307985,2.3240391433238985,4.960058510303497,2.3857806444168093,2.427428609132767,0.9997,0.95448,0.99292,0.99972,0.5601,0.4858,0.4128,0.4691
94,0.0008656032471347372,0.1561058597183045,0.23761660103895227,0.004448017130406308,2.34007805287838,4.9399537444114685,2.3840713262557984,2.43290074467659,0.99968,0.95776,0.99396,0.99966,0.5608,0.4809,0.4109,0.4699
95,0.0008208369371440851,0.1616072798033758,0.23005335899640103,0.004409772891560759,2.336227574944496,4.933781063556671,2.3922706246376038,2.435228484869003,0.99972,0.95674,0.99446,0.99972,0.559,0.4763,0.4093,0.4677
96,0.0007937972688375098,0.1710333080430116,0.2239362638519735,0.004305321518901964,2.3470097869634627,4.965903586149215,2.386897951364517,2.426758015155792,0.99974,0.95478,0.99458,0.99974,0.5602,0.4913,0.4121,0.4708
97,0.0007894948142407253,0.153802078445347,0.2162713800005767,0.004153453988469757,2.3466557770967484,4.767616838216782,2.3964451014995576,2.424726241827011,0.99974,0.9574,0.99546,0.99972,0.5604,0.4889,0.4089,0.4726
98,0.000753433011206133,0.158891912350165,0.2108557260006058,0.004083590513114266,2.3434792190790175,4.913250416517258,2.389297181367874,2.4274271011352537,0.99974,0.9578,0.99566,0.99974,0.5594,0.4881,0.4113,0.4706
99,0.0007482994264211478,0.150819402264089,0.20469146784471007,0.003969064060769671,2.3487451285123826,5.040887081623078,2.392602336406708,2.4302971601486205,0.99976,0.95982,0.99614,0.99978,0.5601,0.4898,0.4102,0.4729
100,0.0007214407826036129,0.1475769126768775,0.19602718493159937,0.0040004629919742594,2.3415765881538393,5.1583312273025514,2.394516980648041,2.4297850728034973,0.99972,0.95972,0.99672,0.9997,0.5603,0.49,0.4118,0.4696


==> data/CIFAR100_CNN_Alpha_10_c_10_innerup_10000_BS_256_E_100_S_1.csv <==
epoch_index,train_loss_DC_FW,train_loss_FW,train_loss_SGD_3,train_loss_SGD_2,val_loss_DC_FW,val_loss_FW,val_loss_SGD_3,val_loss_SGD_2,train_acc_DC_FW,train_acc_FW,train_acc_SGD_3,train_acc_SGD_2,val_acc_DC_FW,val_acc_FW,val_acc_SGD_3,val_acc_SGD_2
1,3.216988413917775,423.9955754790987,4.424140969101264,3.687841455547177,3.098689579963684,83.97240543365479,4.138501965999604,3.2608366429805757,0.22818,0.01234,0.05552,0.1656,0.2508,0.01,0.0999,0.2298
2,2.267735196011407,13.080206248224998,3.962645894410659,2.9436500668525696,2.4411837100982665,85.42676258087158,3.8635747611522673,2.9554199993610384,0.40972,0.01846,0.1311,0.29678,0.3708,0.011,0.1439,0.2861
3,1.7593110641654657,6.92607255857818,3.7149314065368806,2.538365365291128,2.410270780324936,6.245022928714752,3.6921931326389315,2.736107736825943,0.52602,0.03596,0.17082,0.37994,0.3991,0.0324,0.1762,0.3267
4,1.3986857089461113,4.738564171353165,3.5440650241715566,2.2184225685742436,2.644208574295044,6.725206422805786,3.5671734511852264,2.592996376752853,0.61724,0.07418,0.20098,0.44952,0.378,0.0373,0.1931,0.3565
5,1.0238170949172,3.7999985984393527,3.4068928421760094,1.9512061914619134,2.0061878710985184,4.08912701010704,3.468358111381531,2.4028660118579865,0.71426,0.13504,0.22874,0.51162,0.4888,0.1156,0.2114,0.3913
6,0.7021126490162344,3.3109627755320803,3.2954222109853006,1.72304744379861,2.5827244251966475,539.5908325195312,3.376628303527832,2.548504948616028,0.80692,0.20274,0.24762,0.57162,0.4049,0.068,0.2246,0.3625
7,0.46539079230658864,2.895901086379071,3.193428179439233,1.500808880037191,2.3084861397743226,3.4711936950683593,3.307834821939468,2.2843528628349303,0.87622,0.27672,0.26754,0.6299,0.4685,0.2121,0.2399,0.4161
8,0.17462733353735232,2.5594817777069245,3.1028679378178654,1.2878474696558349,2.0629674166440966,4.507698702812195,3.2394322633743284,2.217526638507843,0.96702,0.3449,0.28462,0.69108,0.5148,0.2048,0.2481,0.4311
9,0.05609561048676165,2.2785089368722877,3.018112018400309,1.085704999614735,1.9405218333005905,3.018641543388367,3.1760787785053255,2.2734226882457733,0.9948,0.40488,0.30198,0.75312,0.5451,0.2817,0.26,0.4267
10,0.023503673913869625,2.0242143905892664,2.937640131736288,0.8903260340495985,2.03426388502121,2.887077659368515,3.124032384157181,2.285732942819595,0.99864,0.46404,0.31744,0.81138,0.5448,0.3027,0.2683,0.4246
11,0.01724605304569158,1.7928354399544852,2.864473356276142,0.7097269968718899,2.0038077563047407,3.3807394981384276,3.0728149592876433,2.236318349838257,0.9991,0.5167,0.33294,0.86702,0.5515,0.3269,0.2795,0.4361
12,0.011900658056387032,1.5722733687381356,2.795802570119196,0.5413209282013834,1.9508528023958207,2.665063375234604,3.025370889902115,2.257953530550003,0.99938,0.56966,0.35016,0.91568,0.5625,0.3781,0.2882,0.434
13,0.009143649018369615,1.3538491500883687,2.7277960509670023,0.3992027979420156,1.968198862671852,2.603271704912186,2.978024011850357,2.232637956738472,0.99938,0.62422,0.36252,0.95098,0.5634,0.3957,0.2962,0.4472
14,0.007748818785256269,1.1470532992056437,2.6639980625133126,0.2915211087282823,1.9777667015790938,2.585337519645691,2.9428153157234194,2.1722983002662657,0.99934,0.67664,0.37818,0.97366,0.5626,0.4015,0.3026,0.4601
15,0.006616869674073722,0.9819149742929303,2.601614486198036,0.20943966257024785,1.9704928547143936,2.8759832680225372,2.8972255170345305,2.2369449198246003,0.99936,0.71992,0.39154,0.98758,0.5634,0.381,0.307,0.4508
16,0.00599081712485082,0.8303145310100244,2.5403242901879914,0.15286768090968228,1.9994462490081788,2.8485503613948824,2.8637945115566255,2.192834323644638,0.9994,0.75974,0.40442,0.99444,0.5625,0.4128,0.3165,0.4629
17,0.005341497774958155,0.7176853909480329,2.4840863797129416,0.11938365054677944,2.0288420498371122,3.049825930595398,2.833805525302887,2.207179403305054,0.99948,0.79098,0.41812,0.99658,0.5638,0.4047,0.3187,0.4617
18,0.0045494256868996484,0.616318937467069,2.426300060992338,0.09407297061870293,2.0089633017778397,2.9325200855731963,2.788774251937866,2.194158101081848,0.99958,0.819,0.4311,0.9976,0.5639,0.4073,0.3296,0.4623
19,0.004086696427572063,0.5415679643652878,2.3763484079010633,0.07620041883949723,2.026160258054733,3.0448882937431336,2.7596797406673432,2.2225818783044815,0.99958,0.84032,0.44086,0.99872,0.5597,0.4174,0.3326,0.4655
20,0.004005110556525844,0.47374557521270244,2.3229805583856544,0.064481843529003,2.0345411956310273,2.8884840220212937,2.7301873743534086,2.189373070001602,0.99954,0.8601,0.4539,0.99896,0.5596,0.4211,0.3374,0.4708
21,0.0037838767914633665,0.4286064839332688,2.269103173090487,0.05459025388165396,2.0548429995775224,2.9172607243061064,2.695772981643677,2.2000249683856965,0.99954,0.87422,0.46778,0.99914,0.5639,0.4517,0.3468,0.4698
22,0.0031447771779850734,0.39018330981536786,2.2205685729883156,0.04732509301405172,2.064243343472481,3.057367515563965,2.67510262131691,2.1983732640743257,0.99962,0.88668,0.48066,0.99948,0.5636,0.4366,0.3488,0.4739
23,0.003070975346752081,0.36227407329240624,2.1711991709105822,0.041670250535315395,2.052338349819183,3.150693106651306,2.6446287393569947,2.2051744133234026,0.99958,0.8939,0.4943,0.99956,0.5632,0.4278,0.3541,0.4715
24,0.003152685866534368,0.33014759451759107,2.120912570734413,0.03731133528433892,2.047008329629898,2.9447680056095122,2.6184952199459075,2.2230041474103928,0.99952,0.9038,0.50474,0.99952,0.563,0.4586,0.3573,0.4718
25,0.002866590376563218,0.3097929992541975,2.0781388556470675,0.03433839494020355,2.059428980946541,2.9907805919647217,2.604387271404266,2.22773095369339,0.99954,0.90754,0.51524,0.99952,0.562,0.4563,0.3625,0.4725
26,0.002353492153722945,0.28627704669322285,2.027818953504368,0.03084554469060837,2.0634263843297957,3.1465826630592346,2.576122945547104,2.231349343061447,0.99974,0.91608,0.52932,0.99972,0.5637,0.4528,0.3624,0.4751
27,0.0024688370396354596,0.27029843651214425,1.987205328990002,0.029270578232802907,2.083087518811226,2.8831208765506746,2.5636458456516267,2.234014108777046,0.99966,0.9211,0.53868,0.9995,0.564,0.4602,0.3683,0.4746
28,0.002327513976060614,0.25474923746470285,1.9394577309793355,0.026453122002433757,2.081367027759552,3.12454639673233,2.5381840825080872,2.245957338809967,0.99966,0.92688,0.5511,0.99962,0.562,0.4312,0.3738,0.4735
29,0.002327972165978875,0.24370357474046095,1.9006308694275058,0.02515622675038722,2.102158984541893,3.0511202991008757,2.5295867025852203,2.2546656489372254,0.99964,0.9305,0.56188,0.9996,0.5651,0.4549,0.3727,0.4733
30,0.002145451695506214,0.2254027219071072,1.855711783681597,0.02298303037805825,2.0987790495157244,3.419516867399216,2.515601509809494,2.2632926046848296,0.99968,0.93502,0.57384,0.9997,0.5631,0.4175,0.374,0.4742
31,0.002031045777269411,0.21741296780504743,1.8132550412294817,0.021479052434466323,2.0980039834976196,2.9437206268310545,2.497674709558487,2.274356931447983,0.99968,0.93818,0.58736,0.99968,0.5643,0.447,0.379,0.4715
32,0.0019889483955921605,0.20221069915106102,1.7754836714997584,0.020581087491912196,2.102953624725342,3.0999180555343626,2.4844879150390624,2.266105553507805,0.99966,0.94252,0.59552,0.99964,0.5653,0.4512,0.38,0.4724
33,0.0019743113412654827,0.1981779063234524,1.7343595903746936,0.019302744304343145,2.098579689860344,3.092503237724304,2.468202310800552,2.2678549736738205,0.99966,0.94444,0.60714,0.99964,0.5642,0.4543,0.3829,0.4756
34,0.001969326635269087,0.1808720668207626,1.6956475431821785,0.018322001016527718,2.121569958329201,2.8924541771411896,2.4733841896057127,2.271225076913834,0.99964,0.9491,0.61654,0.99964,0.5632,0.4489,0.3827,0.4726
35,0.0019199064696963153,0.1741889450242933,1.6534726358189875,0.017060526380581514,2.098264017701149,3.037752467393875,2.4570705235004424,2.271424928307533,0.99964,0.95256,0.62986,0.99964,0.5631,0.4636,0.3857,0.4735
36,0.0018246983743999724,0.16937132514252953,1.6125904783910634,0.01633753404211329,2.0984798640012743,3.0284207701683044,2.438735473155975,2.284511572122574,0.99966,0.95374,0.6409,0.9997,0.5646,0.4513,0.3914,0.4726
37,0.001736132922815159,0.15824803981777966,1.5765414092005516,0.015669015920435896,2.102933219075203,3.2406150460243226,2.430992233753204,2.2891162812709807,0.99968,0.95784,0.652,0.99974,0.5642,0.462,0.3899,0.474
38,0.001655952335568145,0.16150201271687234,1.5386094901026512,0.015072196603239494,2.138658356666565,3.097045809030533,2.4157714664936067,2.300749748945236,0.99966,0.95478,0.66332,0.99968,0.5619,0.4551,0.3929,0.4737
39,0.0015936183341664775,0.1513515661603638,1.4989261091971884,0.014186495411380822,2.114885061979294,3.1256122320890425,2.4178465366363526,2.29564790725708,0.99974,0.95934,0.67636,0.9997,0.563,0.4666,0.3908,0.4719
40,0.001487393546623786,0.1457706334221424,1.462122802223478,0.013503156939749511,2.121321272850037,3.21725355386734,2.426577639579773,2.300177496671677,0.99976,0.96066,0.68408,0.99978,0.5638,0.4493,0.3938,0.4743
41,0.0015146184712054435,0.14346883421269607,1.4246847580890267,0.013267165320754355,2.141636627912521,2.8563219547271728,2.394672828912735,2.3055458664894104,0.99966,0.96124,0.69674,0.99968,0.5645,0.4676,0.399,0.472
42,0.0015179278484631178,0.13797480457139258,1.3890261266912733,0.012755689372745703,2.145948123931885,3.1097921550273897,2.4015582621097566,2.3123699367046355,0.99966,0.96256,0.70598,0.99966,0.5628,0.4646,0.3964,0.4722
43,0.0014598538819344106,0.13586264516093902,1.3531992508440602,0.0125069238140951,2.143732640147209,3.0913233160972595,2.4154323756694795,2.3107949763536455,0.9997,0.96332,0.71906,0.99966,0.5627,0.4732,0.3935,0.4731
44,0.0014732953886221144,0.13009327545533983,1.3171153080706695,0.012007737689062345,2.128392216563225,3.222414046525955,2.3773772954940795,2.314702844619751,0.99964,0.96532,0.72864,0.99964,0.5649,0.4487,0.4011,0.4708
45,0.0013885190564906225,0.12671813368797302,1.282458091268734,0.011546971761070344,2.135711768269539,2.8903613090515137,2.377045774459839,2.3187833964824676,0.99968,0.9673,0.73842,0.99968,0.5626,0.4635,0.3996,0.4734
46,0.0013160761445760727,0.11950043839763622,1.2472174289275189,0.010854890821881744,2.130627280473709,3.2433454275131224,2.3610168933868407,2.315300151705742,0.99972,0.96836,0.75088,0.99978,0.5619,0.4638,0.4045,0.4735
47,0.0012829601933956336,0.11808075791947087,1.2136696479758438,0.010795153406619722,2.1419311672449113,3.1739470601081847,2.378731828927994,2.3258822739124296,0.9997,0.96978,0.76082,0.99972,0.5612,0.4643,0.4029,0.473
48,0.001261367569190488,0.11361766939184495,1.179638809999641,0.010310506716617669,2.139355656504631,3.1027401447296143,2.376168131828308,2.3234799921512606,0.99978,0.97046,0.7701,0.99978,0.5624,0.4443,0.4036,0.4728
49,0.0012701612734473406,0.11390640204582288,1.144738373099541,0.01007932578736194,2.1457323253154756,3.059479022026062,2.344989997148514,2.3314441204071046,0.99968,0.97028,0.78226,0.99964,0.5629,0.4699,0.4097,0.4707
50,0.0012464400129012611,0.10985851265033897,1.11041571260715,0.009835649911333256,2.1631416618824004,3.0323103189468386,2.3588711500167845,2.3262815713882445,0.99972,0.9712,0.79066,0.9997,0.5623,0.4801,0.4083,0.4735
51,0.001267218892818925,0.10600719070632239,1.0781525230529356,0.009520268217394394,2.1582024693489075,3.036865073442459,2.349240189790726,2.3416935920715334,0.9997,0.9729,0.80218,0.99968,0.5611,0.4717,0.4083,0.4716
52,0.001215345157923329,0.10375903649445699,1.0476880046177883,0.009202498476952314,2.1492855846881866,3.1679914951324464,2.359063905477524,2.337992650270462,0.99972,0.9724,0.80972,0.99974,0.5618,0.4475,0.4084,0.4718
53,0.0011407410923738451,0.10813863067982757,1.0128536786960096,0.008866203609112727,2.1576259970664977,3.002946752309799,2.341612708568573,2.3412250936031342,0.99974,0.97242,0.8217,0.99974,0.5628,0.4869,0.4111,0.4717
54,0.001220660990523412,0.1003663649934591,0.9840238739033135,0.009049303356881196,2.1558411002159117,3.180082547664642,2.340891253948212,2.341397362947464,0.99966,0.97436,0.82848,0.99968,0.5607,0.4745,0.4091,0.4723
55,0.001162211012899429,0.09722512614514146,0.9537042756469882,0.008758933309522666,2.1618360191583634,2.8255741000175476,2.340931862592697,2.347079944610596,0.99968,0.97472,0.83978,0.99968,0.5615,0.479,0.4092,0.4737
56,0.0011550186319830257,0.09439917655699716,0.9231203593769852,0.008281264563414211,2.169654533267021,3.3375788390636445,2.3386205613613127,2.3493196308612823,0.9997,0.97674,0.84812,0.99972,0.5616,0.4721,0.4093,0.4736
57,0.001066287047715563,0.09301282138544686,0.894195729676558,0.008236896239544208,2.162611398100853,3.0988745510578157,2.3526097238063812,2.3536739230155943,0.99976,0.97594,0.8576,0.99974,0.5612,0.479,0.4078,0.4725
58,0.001114636452183156,0.09010198066125111,0.8640229580353718,0.007890327455837051,2.1645689010620117,3.158721774816513,2.338465631008148,2.3556726574897766,0.99972,0.9774,0.86474,0.9997,0.5609,0.4719,0.409,0.4744
59,0.0010118268943113769,0.08709517132718952,0.836275225999404,0.007900924262666732,2.1756690591573715,2.9589460134506225,2.355642002820969,2.3611299276351927,0.99976,0.9783,0.87328,0.99976,0.5612,0.478,0.4063,0.4743
60,0.0010310708659781826,0.08264224430812257,0.8080755061641032,0.0075619346842321815,2.178836578130722,3.0330597281455995,2.3416166424751284,2.3636568069458006,0.99978,0.97932,0.87972,0.99978,0.5611,0.4746,0.4117,0.4734
61,0.001004664136045755,0.08274110551087224,0.7785054743289948,0.007390214512789888,2.1685110509395598,2.923592373728752,2.3470501601696014,2.361981397867203,0.99974,0.97882,0.88984,0.9997,0.5611,0.4811,0.407,0.4698
62,0.0010317457218865901,0.08282221689326119,0.7531918825543656,0.007092759336287878,2.1779375076293945,2.9826953530311586,2.348585623502731,2.365627098083496,0.99976,0.97924,0.8957,0.99976,0.5613,0.4742,0.4053,0.4739
63,0.0010501996901216538,0.08580846972383406,0.7296312965300619,0.007178405311661868,2.1764798045158384,2.830566716194153,2.3373715400695803,2.3609369099140167,0.9997,0.97844,0.90102,0.9997,0.561,0.4671,0.412,0.4743
64,0.001031014177952988,0.07805177729044642,0.7035680653489366,0.006829444577974476,2.1745506435632707,3.053389143943787,2.335493892431259,2.3756521105766297,0.9997,0.98056,0.90764,0.99974,0.5602,0.4701,0.4105,0.4722
65,0.0009858291478867984,0.07825444004859547,0.6766473930709216,0.00669146931673191,2.179142561554909,3.1344983100891115,2.338503563404083,2.369040387868881,0.99972,0.98036,0.91724,0.99974,0.5615,0.4762,0.4114,0.4732
66,0.0009774532978665273,0.07966121316564326,0.6554917291719087,0.0065704822725597386,2.189861333370209,2.8780706763267516,2.354954779148102,2.3723297834396364,0.99974,0.9807,0.92052,0.99976,0.5602,0.4865,0.4062,0.4744
67,0.0009818512909838986,0.07258815618650037,0.6293523898538278,0.006603538954383408,2.181604477763176,2.8422097325325013,2.354159915447235,2.3754298985004425,0.99968,0.98166,0.92746,0.99964,0.5612,0.4836,0.4083,0.4739
68,0.0009452464790748698,0.07333195186695274,0.6070793900562792,0.006372175766250157,2.188323566317558,3.0606735408306123,2.3464275896549225,2.379365473985672,0.9997,0.98158,0.93238,0.99966,0.5605,0.472,0.4097,0.4728
69,0.0009013205463463459,0.07509698568634232,0.587561695855491,0.0062902514556688926,2.1917701184749605,2.8148806929588317,2.341355961561203,2.379244488477707,0.99976,0.9812,0.93686,0.99974,0.561,0.4899,0.4109,0.4713
70,0.0009415152088301826,0.07191123741165716,0.5631561364446368,0.0060158208492497095,2.192506858706474,2.831771558523178,2.3504075825214388,2.3823185563087463,0.99972,0.98264,0.9419,0.99972,0.5618,0.4849,0.4128,0.4721
71,0.0009241167642116756,0.07506118425909354,0.5438825868222178,0.006029048048396956,2.205575206875801,2.8757193803787233,2.3500794053077696,2.3846207797527312,0.99974,0.9816,0.94682,0.99974,0.5616,0.4775,0.4078,0.4718
72,0.0009003829279895492,0.07015388956939687,0.5246206924927478,0.005986063142440149,2.191979229450226,2.9758987426757812,2.3511557638645173,2.3900962650775908,0.99972,0.98352,0.95122,0.9997,0.5603,0.4814,0.4089,0.472
73,0.0009079317424781335,0.07208734256576518,0.5050454580662201,0.0058858496070440325,2.195780810713768,3.0631664037704467,2.348825079202652,2.382724177837372,0.9997,0.9822,0.95456,0.99968,0.5604,0.4852,0.41,0.4711
74,0.0008907113256935524,0.06839742708228985,0.4866573541444175,0.005663389157104705,2.2030499666929244,2.8640672117471695,2.3496028780937195,2.386099261045456,0.99974,0.98292,0.95812,0.99974,0.5606,0.4847,0.41,0.4731
75,0.000889939272494711,0.06912880125740657,0.4679954725564743,0.005714559916891538,2.197955957055092,2.954963910579681,2.353508585691452,2.3883459150791166,0.99974,0.9825,0.96212,0.99974,0.5584,0.4823,0.4104,0.4712
76,0.0008918071103018556,0.06737009685828674,0.45335768908262253,0.005579643943394553,2.2082839518785478,2.830090421438217,2.356026977300644,2.38936762213707,0.99968,0.98254,0.96402,0.99968,0.5609,0.4844,0.4103,0.4707
77,0.0008945178691350037,0.06967330102485661,0.43572441108372745,0.005506126058040833,2.2003250449895857,2.8282724559307098,2.347968804836273,2.388736605644226,0.99972,0.98292,0.9682,0.9997,0.5591,0.4875,0.4105,0.4727
78,0.0008890282880034944,0.06662487476227844,0.41880814472631533,0.0052477390735828295,2.207493335008621,2.8197778403759,2.350571596622467,2.3933063089847564,0.99972,0.98354,0.9707,0.99972,0.5604,0.4759,0.4126,0.4726
79,0.0008407139288539504,0.06389312681799032,0.40445749963424643,0.00532820597005894,2.2042500764131545,3.1658420503139495,2.3573234617710113,2.3999675035476686,0.99968,0.98444,0.97262,0.99966,0.561,0.4724,0.41,0.4702
80,0.0008491275257998792,0.06823581405820286,0.38849594231162754,0.005232017210504154,2.213338574767113,3.1031412482261658,2.362498366832733,2.3973103165626526,0.99974,0.9828,0.97526,0.99972,0.5604,0.4777,0.4082,0.4715
81,0.0008558441481816734,0.06397229103295475,0.37700738423332875,0.005219977195802316,2.2019758015871047,2.8875240713357924,2.370545023679733,2.4011794149875643,0.99976,0.98426,0.9775,0.99974,0.5629,0.4763,0.4097,0.4732
82,0.0007865833034216217,0.06348611955169817,0.362911012859977,0.005164291740547181,2.2227070957422255,2.962447440624237,2.373831921815872,2.3975083351135256,0.99974,0.98416,0.97906,0.9997,0.5605,0.4927,0.4095,0.4736
83,0.0008706701993680921,0.06468442482493665,0.35050738298771333,0.004981808796791094,2.210591983795166,2.9630778312683104,2.371419495344162,2.3969177067279817,0.9997,0.9835,0.98114,0.9997,0.5602,0.4867,0.4102,0.4715
84,0.000802903130385616,0.05948506959961081,0.33590398333510574,0.004806910751967178,2.2075273007154466,2.732909542322159,2.3617572247982026,2.402079790830612,0.99974,0.98564,0.98326,0.99976,0.5606,0.4718,0.4125,0.4725
85,0.0007969778796125736,0.05784587312147629,0.3260657528833467,0.00481736944746036,2.2221133202314376,2.988435131311417,2.3740091621875763,2.411206042766571,0.99972,0.98528,0.98472,0.99972,0.5611,0.4708,0.4117,0.4721
86,0.0007910173743005785,0.061685761693408905,0.31212475683007923,0.004692228920805287,2.212685766816139,3.0425865590572356,2.3806310117244722,2.41399667263031,0.99976,0.98394,0.98648,0.99976,0.5589,0.4818,0.4074,0.4707
87,0.0007778469325228576,0.06075838336017819,0.3011192045345598,0.004673245921255831,2.2385408222675323,3.031336623430252,2.375192201137543,2.4143829703330995,0.99974,0.98486,0.98856,0.99972,0.5579,0.4855,0.4123,0.469
88,0.0007891543657989336,0.05952793547921643,0.2927509233051417,0.004767895812805438,2.233342170715332,2.9950758814811707,2.3700392842292786,2.412898850440979,0.99972,0.98572,0.98766,0.9997,0.5604,0.4764,0.4103,0.4698
89,0.0007527977425951928,0.05783968237323724,0.2834213313703634,0.004526648232095628,2.239547923207283,2.972891318798065,2.4179533183574677,2.4177057564258577,0.99974,0.9853,0.98942,0.99972,0.5598,0.4841,0.4042,0.4713
90,0.0007854027752895194,0.056213273172627906,0.2719694823026657,0.004441210935937659,2.21811281144619,2.7956936240196226,2.3774202823638917,2.4088982462882997,0.99976,0.98604,0.99014,0.99974,0.5602,0.4908,0.4128,0.4727
91,0.0007549518685460053,0.0555194398597339,0.26244686277849333,0.004373062527928577,2.2360853105783463,3.1161796510219575,2.377393144369125,2.418191909790039,0.99972,0.9859,0.9917,0.99972,0.559,0.4634,0.4099,0.4723
92,0.0007924794447216281,0.05799764839989342,0.25549989512988497,0.004400736361276358,2.2402574717998505,2.893902039527893,2.4019448518753053,2.4223752200603483,0.9997,0.98606,0.99256,0.9997,0.5593,0.4859,0.411,0.4709
93,0.0007501779693892767,0.053176502421574325,0.24867821135083024,0.00441369424307985,2.228062632679939,2.7598955661058424,2.3857806444168093,2.427428609132767,0.99972,0.98632,0.99292,0.99972,0.559,0.4878,0.4128,0.4691
94,0.0008061629946032368,0.05525213709025054,0.23761660103895227,0.004448017130406308,2.2502838879823686,2.967012843489647,2.3840713262557984,2.43290074467659,0.99968,0.98636,0.99396,0.99966,0.5597,0.486,0.4109,0.4699
95,0.0007998369243922549,0.05457072119152515,0.23005335899640103,0.004409772891560759,2.228612321615219,2.7787072896957397,2.3922706246376038,2.435228484869003,0.99972,0.98612,0.99446,0.99972,0.5606,0.4888,0.4093,0.4677
96,0.0007445950462596909,0.050851881855680625,0.2239362638519735,0.004305321518901964,2.2328423470258714,2.8628787964582445,2.386897951364517,2.426758015155792,0.99974,0.98812,0.99458,0.99974,0.5612,0.4778,0.4121,0.4708
97,0.0007587477772102254,0.05181656559758192,0.2162713800005767,0.004153453988469757,2.2519279927015305,2.6860111534595488,2.3964451014995576,2.424726241827011,0.99976,0.9871,0.99546,0.99972,0.559,0.4834,0.4089,0.4726
98,0.0007298044488843701,0.05438248441573613,0.2108557260006058,0.004083590513114266,2.2341337382793425,2.9997209429740908,2.389297181367874,2.4274271011352537,0.99974,0.98612,0.99566,0.99974,0.5591,0.476,0.4113,0.4706
99,0.0007158439438338677,0.0505180627687321,0.20469146784471007,0.003969064060769671,2.236688828468323,3.0024526715278625,2.392602336406708,2.4302971601486205,0.9998,0.98758,0.99614,0.99978,0.5602,0.4744,0.4102,0.4729
100,0.0007253003339948398,0.052523161707522005,0.19602718493159937,0.0040004629919742594,2.2319834232330322,2.8499855756759644,2.394516980648041,2.4297850728034973,0.9997,0.9867,0.99672,0.9997,0.5589,0.4862,0.4118,0.4696


==> data/CIFAR100_CNN_Alpha_10_c_1_innerup_10000_BS_256_E_100_S_1.csv <==
epoch_index,train_loss_DC_FW,train_loss_FW,train_loss_SGD_3,train_loss_SGD_2,val_loss_DC_FW,val_loss_FW,val_loss_SGD_3,val_loss_SGD_2,train_acc_DC_FW,train_acc_FW,train_acc_SGD_3,train_acc_SGD_2,val_acc_DC_FW,val_acc_FW,val_acc_SGD_3,val_acc_SGD_2
1,3.3570932916232517,7.983128408996427,4.424140969101264,3.687841455547177,3.3612090766429903,4.4809694528579715,4.138501965999604,3.2608366429805757,0.20132,0.03864,0.05552,0.1656,0.19,0.037,0.0999,0.2298
2,2.456476698724591,3.553160612680474,3.962645894410659,2.9436500668525696,2.780311566591263,4.017696803808212,3.8635747611522673,2.9554199993610384,0.3688,0.15238,0.1311,0.29678,0.3097,0.1055,0.1439,0.2861
3,2.2777957788535526,2.9506595098242467,3.7149314065368806,2.538365365291128,2.5727521955966948,3.165480989217758,3.6921931326389315,2.736107736825943,0.47094,0.26778,0.17082,0.37994,0.3949,0.2303,0.1762,0.3267
4,1.9394391215577418,2.5024338255123215,3.5440650241715566,2.2184225685742436,2.605106991529465,3.0816357135772705,3.5671734511852264,2.592996376752853,0.53558,0.35974,0.20098,0.44952,0.35,0.2619,0.1931,0.3565
5,1.5950835085645014,2.159133951882927,3.4068928421760094,1.9512061914619134,1.9337441176176071,2.6152644872665407,3.468358111381531,2.4028660118579865,0.59388,0.4383,0.22874,0.51162,0.4894,0.3484,0.2114,0.3913
6,1.3284200241371078,1.8944114191191537,3.2954222109853006,1.72304744379861,2.240747332572937,2.610599184036255,3.376628303527832,2.548504948616028,0.65534,0.50074,0.24762,0.57162,0.4262,0.3514,0.2246,0.3625
7,1.0739680507353373,1.6496598331295713,3.193428179439233,1.500808880037191,2.191096380352974,2.282171684503555,3.307834821939468,2.2843528628349303,0.7226,0.56062,0.26754,0.6299,0.4351,0.4182,0.2399,0.4161
8,0.8277182168498332,1.4407580123872172,3.1028679378178654,1.2878474696558349,2.2924470692873,2.265352588891983,3.2394322633743284,2.217526638507843,0.79358,0.61536,0.28462,0.69108,0.4247,0.4314,0.2481,0.4311
9,0.5920576938256925,1.258570834082,3.018112018400309,1.085704999614735,2.154528534412384,2.249767315387726,3.1760787785053255,2.2734226882457733,0.86222,0.66574,0.30198,0.75312,0.4584,0.4376,0.26,0.4267
10,0.3814024610482917,1.0959178777981777,2.937640131736288,0.8903260340495985,2.230915090441704,2.204620972275734,3.124032384157181,2.285732942819595,0.92302,0.71018,0.31744,0.81138,0.4463,0.4525,0.2683,0.4246
11,0.22044616268605602,0.9601135801295845,2.864473356276142,0.7097269968718899,1.9342544704675675,2.372439706325531,3.0728149592876433,2.236318349838257,0.9681,0.7462,0.33294,0.86702,0.5145,0.4366,0.2795,0.4361
12,0.09912663816037226,0.8427292823183293,2.795802570119196,0.5413209282013834,1.9809358298778534,2.501365637779236,3.025370889902115,2.257953530550003,0.99286,0.77666,0.35016,0.91568,0.5082,0.4018,0.2882,0.434
13,0.049305420159837424,0.7453862532060973,2.7277960509670023,0.3992027979420156,1.8182556748390197,2.3479777455329893,2.978024011850357,2.232637956738472,0.99808,0.80578,0.36252,0.95098,0.5449,0.4281,0.2962,0.4472
14,0.02997803137808734,0.6638412116741648,2.6639980625133126,0.2915211087282823,1.8174018949270248,2.294090187549591,2.9428153157234194,2.1722983002662657,0.99906,0.82984,0.37818,0.97366,0.55,0.4502,0.3026,0.4601
15,0.021843093466393803,0.5944213065869954,2.601614486198036,0.20943966257024785,1.8242910116910935,2.6697937190532683,2.8972255170345305,2.2369449198246003,0.99928,0.84914,0.39154,0.98758,0.5499,0.3966,0.307,0.4508
16,0.01721549675590834,0.5291880084847917,2.5403242901879914,0.15286768090968228,1.844930526614189,2.285631000995636,2.8637945115566255,2.192834323644638,0.99938,0.86838,0.40442,0.99444,0.5478,0.4659,0.3165,0.4629
17,0.014721832247641014,0.4809120887396287,2.4840863797129416,0.11938365054677944,1.8387324422597886,2.262198066711426,2.833805525302887,2.207179403305054,0.99942,0.88004,0.41812,0.99658,0.5497,0.4787,0.3187,0.4617
18,0.012589895061920492,0.4401606620878589,2.426300060992338,0.09407297061870293,1.8470023363828658,2.3367651760578156,2.788774251937866,2.194158101081848,0.99954,0.89402,0.4311,0.9976,0.5479,0.4569,0.3296,0.4623
19,0.011050708915049933,0.40443006150272426,2.3763484079010633,0.07620041883949723,1.8486526489257813,2.498183611035347,2.7596797406673432,2.2225818783044815,0.99964,0.90624,0.44086,0.99872,0.5499,0.4285,0.3326,0.4655
20,0.009935203559544623,0.37067570339660255,2.3229805583856544,0.064481843529003,1.858083438873291,2.5094345211982727,2.7301873743534086,2.189373070001602,0.99966,0.9143,0.4539,0.99896,0.5496,0.4296,0.3374,0.4708
21,0.009282705355055479,0.3334639308099844,2.269103173090487,0.05459025388165396,1.862867283821106,2.453704047203064,2.695772981643677,2.2000249683856965,0.99956,0.92452,0.46778,0.99914,0.5474,0.4476,0.3468,0.4698
22,0.008551797439933432,0.30784597529136404,2.2205685729883156,0.04732509301405172,1.8698573738336564,2.4372627556324007,2.67510262131691,2.1983732640743257,0.9996,0.93228,0.48066,0.99948,0.5484,0.4596,0.3488,0.4739
23,0.008197693869338505,0.28599026198593935,2.1711991709105822,0.041670250535315395,1.874255859851837,2.5263498425483704,2.6446287393569947,2.2051744133234026,0.99954,0.93676,0.4943,0.99956,0.5479,0.4398,0.3541,0.4715
24,0.007619400805679663,0.2617611002405079,2.120912570734413,0.03731133528433892,1.8936279118061066,2.6306748390197754,2.6184952199459075,2.2230041474103928,0.99952,0.94456,0.50474,0.99952,0.547,0.4283,0.3573,0.4718
25,0.00718169533457531,0.24497465006246857,2.0781388556470675,0.03433839494020355,1.9039487034082412,2.5608966827392576,2.604387271404266,2.22773095369339,0.9996,0.94774,0.51524,0.99952,0.5449,0.4427,0.3625,0.4725
26,0.006497865694822098,0.22091461459592898,2.027818953504368,0.03084554469060837,1.8923065513372421,2.3837949514389036,2.576122945547104,2.231349343061447,0.99974,0.9552,0.52932,0.99972,0.549,0.4916,0.3624,0.4751
27,0.006173498557918534,0.20681237554823867,1.987205328990002,0.029270578232802907,1.8958567649126052,2.4025621235370638,2.5636458456516267,2.234014108777046,0.99966,0.95892,0.53868,0.9995,0.5464,0.4958,0.3683,0.4746
28,0.005574221734660773,0.18408944229690397,1.9394577309793355,0.026453122002433757,1.8977737128734589,2.5486939311027528,2.5381840825080872,2.245957338809967,0.9997,0.96504,0.5511,0.99962,0.5462,0.453,0.3738,0.4735
29,0.005440238095838957,0.17215785460204494,1.9006308694275058,0.02515622675038722,1.897911861538887,2.6443958222866057,2.5295867025852203,2.2546656489372254,0.99968,0.96816,0.56188,0.9996,0.5484,0.4266,0.3727,0.4733
30,0.0051232149518018934,0.15404787800293795,1.855711783681597,0.02298303037805825,1.9052854984998704,2.3656000226736067,2.515601509809494,2.2632926046848296,0.99972,0.97188,0.57384,0.9997,0.5441,0.5012,0.374,0.4742
31,0.0048544676594284115,0.14176646287419967,1.8132550412294817,0.021479052434466323,1.9058214455842972,2.4674979984760284,2.497674709558487,2.274356931447983,0.9997,0.97466,0.58736,0.99968,0.5459,0.4725,0.379,0.4715
32,0.00474614463152592,0.13061404863030326,1.7754836714997584,0.020581087491912196,1.938316610455513,2.450192791223526,2.4844879150390624,2.266105553507805,0.99968,0.97728,0.59552,0.99964,0.5429,0.4929,0.38,0.4724
33,0.004620080002422007,0.12147489762199777,1.7343595903746936,0.019302744304343145,1.9170678108930588,2.5683927953243257,2.468202310800552,2.2678549736738205,0.99966,0.97912,0.60714,0.99964,0.545,0.4697,0.3829,0.4756
34,0.004411072613985031,0.10976763651231114,1.6956475431821785,0.018322001016527718,1.9143635630607605,2.3852609276771544,2.4733841896057127,2.271225076913834,0.99964,0.98194,0.61654,0.99964,0.5452,0.5079,0.3827,0.4726
35,0.004296039765681691,0.10266481526196003,1.6534726358189875,0.017060526380581514,2.2056997269392014,2.4345261335372923,2.4570705235004424,2.271424928307533,0.99968,0.98398,0.62986,0.99964,0.4921,0.5059,0.3857,0.4735
36,0.006770587254230085,0.09565299871016522,1.6125904783910634,0.01633753404211329,1.9386049926280975,2.4025141537189483,2.438735473155975,2.284511572122574,0.99954,0.98514,0.6409,0.9997,0.5471,0.4888,0.3914,0.4726
37,0.004548093718619143,0.08671003190458429,1.5765414092005516,0.015669015920435896,1.9318359434604644,2.4418823182582856,2.430992233753204,2.2891162812709807,0.99972,0.98646,0.652,0.99974,0.5455,0.4977,0.3899,0.474
38,0.004233403368948066,0.0815898865575389,1.5386094901026512,0.015072196603239494,1.9718333721160888,2.463706538081169,2.4157714664936067,2.300749748945236,0.9997,0.98788,0.66332,0.99968,0.5401,0.5032,0.3929,0.4737
39,0.003884357204233125,0.07532248573795873,1.4989261091971884,0.014186495411380822,1.9352149307727813,2.378274118900299,2.4178465366363526,2.29564790725708,0.99974,0.98908,0.67636,0.9997,0.5462,0.5083,0.3908,0.4719
40,0.0037027665268990913,0.07066721182164488,1.462122802223478,0.013503156939749511,1.9396265268325805,2.509560024738312,2.426577639579773,2.300177496671677,0.99974,0.99006,0.68408,0.99978,0.5458,0.4573,0.3938,0.4743
41,0.0035403981978282787,0.06724086297409874,1.4246847580890267,0.013267165320754355,1.9380299001932144,2.408786189556122,2.394672828912735,2.3055458664894104,0.99968,0.9907,0.69674,0.99968,0.5454,0.4992,0.399,0.472
42,0.0036573588018951825,0.061596893629401316,1.3890261266912733,0.012755689372745703,1.952712619304657,2.4600806057453157,2.4015582621097566,2.3123699367046355,0.9996,0.9916,0.70598,0.99966,0.5441,0.4969,0.3964,0.4722
43,0.0036675420468578078,0.05901474457196131,1.3531992508440602,0.0125069238140951,1.9511850416660308,2.5612490117549895,2.4154323756694795,2.3107949763536455,0.99968,0.99234,0.71906,0.99966,0.5478,0.4636,0.3935,0.4731
44,0.0034267554446883804,0.0568381425430428,1.3171153080706695,0.012007737689062345,1.9545776695013046,2.479732018709183,2.3773772954940795,2.314702844619751,0.99968,0.99278,0.72864,0.99964,0.5421,0.461,0.4011,0.4708
45,0.0033481432854349973,0.05418546590954065,1.282458091268734,0.011546971761070344,1.9519079267978667,2.4482191860675813,2.377045774459839,2.3187833964824676,0.99974,0.99294,0.73842,0.99968,0.5464,0.5095,0.3996,0.4734
46,0.003144711580327047,0.05177753801666656,1.2472174289275189,0.010854890821881744,1.9489079117774963,2.5012355178594587,2.3610168933868407,2.315300151705742,0.99978,0.99344,0.75088,0.99978,0.5467,0.4991,0.4045,0.4735
47,0.002965056410472726,0.04969585530117762,1.2136696479758438,0.010795153406619722,1.9540538489818573,2.4398077070713042,2.378731828927994,2.3258822739124296,0.99972,0.99368,0.76082,0.99972,0.5469,0.5036,0.4029,0.473
48,0.0030804761799470503,0.04567266374408287,1.179638809999641,0.010310506716617669,1.9752991527318955,2.4590106070041657,2.376168131828308,2.3234799921512606,0.99974,0.99448,0.7701,0.99978,0.5418,0.4999,0.4036,0.4728
49,0.002876828977011372,0.04684650669900738,1.144738373099541,0.01007932578736194,1.9617087543010712,2.4637877464294435,2.344989997148514,2.3314441204071046,0.99974,0.99466,0.78226,0.99964,0.5457,0.5141,0.4097,0.4707
50,0.002897555451027631,0.04470826488710484,1.11041571260715,0.009835649911333256,1.9654594153165816,2.432049608230591,2.3588711500167845,2.3262815713882445,0.99972,0.99458,0.79066,0.9997,0.5486,0.4996,0.4083,0.4735
51,0.0027601605552077598,0.04203332772440448,1.0781525230529356,0.009520268217394394,1.9647409707307815,2.4462028324604033,2.349240189790726,2.3416935920715334,0.99972,0.99476,0.80218,0.99968,0.5462,0.5107,0.4083,0.4716
52,0.0027396639188922637,0.04121515860933126,1.0476880046177883,0.009202498476952314,1.9731086552143098,2.4697959065437316,2.359063905477524,2.337992650270462,0.9997,0.99522,0.80972,0.99974,0.5411,0.5053,0.4084,0.4718
53,0.0026512923977119202,0.038631350129880775,1.0128536786960096,0.008866203609112727,2.014330509305,2.50423549413681,2.341612708568573,2.3412250936031342,0.99972,0.99538,0.8217,0.99974,0.537,0.5002,0.4111,0.4717
54,0.0029061521149278445,0.03698378859791068,0.9840238739033135,0.009049303356881196,1.9676475763320922,2.514855992794037,2.340891253948212,2.341397362947464,0.99968,0.99628,0.82848,0.99968,0.5454,0.5068,0.4091,0.4723
55,0.002616384951635359,0.03612924331552064,0.9537042756469882,0.008758933309522666,1.9748139798641204,2.4966591119766237,2.340931862592697,2.347079944610596,0.9997,0.99594,0.83978,0.99968,0.5453,0.5079,0.4092,0.4737
56,0.002525344397753895,0.0356565847926374,0.9231203593769852,0.008281264563414211,1.9758650004863738,2.5113139867782595,2.3386205613613127,2.3493196308612823,0.99976,0.99586,0.84812,0.99972,0.5442,0.5031,0.4093,0.4736
57,0.0024252212873650523,0.03525670883910997,0.894195729676558,0.008236896239544208,1.980617880821228,2.401608443260193,2.3526097238063812,2.3536739230155943,0.99976,0.99562,0.8576,0.99974,0.5439,0.501,0.4078,0.4725
58,0.002504321266611924,0.03410309358804049,0.8640229580353718,0.007890327455837051,1.9793469667434693,2.4367683619260787,2.338465631008148,2.3556726574897766,0.99972,0.99594,0.86474,0.9997,0.5448,0.4825,0.409,0.4744
59,0.0023428096978839637,0.03194799956542497,0.836275225999404,0.007900924262666732,1.9805119395256043,2.4523498356342315,2.355642002820969,2.3611299276351927,0.99972,0.99658,0.87328,0.99976,0.5432,0.4888,0.4063,0.4743
60,0.0023070977292764857,0.029962263920591498,0.8080755061641032,0.0075619346842321815,1.9822612464427949,2.558511310815811,2.3416166424751284,2.3636568069458006,0.99974,0.9968,0.87972,0.99978,0.543,0.5055,0.4117,0.4734
61,0.0022091025662399374,0.029413673461281827,0.7785054743289948,0.007390214512789888,1.9854703664779663,2.4928412407636644,2.3470501601696014,2.361981397867203,0.99974,0.99676,0.88984,0.9997,0.5432,0.5106,0.407,0.4698
62,0.0022143499827135963,0.029065753204976112,0.7531918825543656,0.007092759336287878,1.9852001696825028,2.517365264892578,2.348585623502731,2.365627098083496,0.99976,0.9967,0.8957,0.99976,0.5436,0.5114,0.4053,0.4739
63,0.0021348497081947115,0.02672145415420587,0.7296312965300619,0.007178405311661868,1.9815980345010757,2.5607171803712845,2.3373715400695803,2.3609369099140167,0.99976,0.99722,0.90102,0.9997,0.545,0.5011,0.412,0.4743
64,0.0021072531758085347,0.027403189833941206,0.7035680653489366,0.006829444577974476,2.1462894082069397,2.5311817586421967,2.335493892431259,2.3756521105766297,0.99978,0.99692,0.90764,0.99974,0.5166,0.4715,0.4105,0.4722
65,0.0024799594040294842,0.02464585109822908,0.6766473930709216,0.00669146931673191,1.995804923772812,2.6265246629714967,2.338503563404083,2.369040387868881,0.99972,0.9973,0.91724,0.99974,0.5443,0.4904,0.4114,0.4732
66,0.0023404449772099225,0.02425209389125206,0.6554917291719087,0.0065704822725597386,1.9951904267072678,2.5960718125104902,2.354954779148102,2.3723297834396364,0.9997,0.99754,0.92052,0.99976,0.5441,0.4813,0.4062,0.4744
67,0.002265733724925667,0.02439717814440326,0.6293523898538278,0.006603538954383408,1.9863256454467773,2.6574382364749907,2.354159915447235,2.3754298985004425,0.99966,0.99702,0.92746,0.99964,0.5478,0.4873,0.4083,0.4739
68,0.00226286746269301,0.021309200272781357,0.6070793900562792,0.006372175766250157,1.9909321814775467,2.520491373538971,2.3464275896549225,2.379365473985672,0.99968,0.99784,0.93238,0.99966,0.543,0.5067,0.4097,0.4728
69,0.0021482967368887775,0.02137316967484218,0.587561695855491,0.0062902514556688926,2.0003010123968124,2.5389794290065764,2.341355961561203,2.379244488477707,0.9997,0.99734,0.93686,0.99974,0.5452,0.5079,0.4109,0.4713
70,0.0020366207041958235,0.02034468821496988,0.5631561364446368,0.0060158208492497095,1.9984908610582353,2.417090654373169,2.3504075825214388,2.3823185563087463,0.99972,0.99778,0.9419,0.99972,0.5456,0.5067,0.4128,0.4721
71,0.001960220235894073,0.01937940225660877,0.5438825868222178,0.006029048048396956,2.1805206924676894,2.5751595318317415,2.3500794053077696,2.3846207797527312,0.99974,0.99778,0.94682,0.99974,0.5085,0.473,0.4078,0.4718
72,0.9187378339060791,0.017398882208258977,0.5246206924927478,0.005986063142440149,2.76814666390419,2.5296516835689546,2.3511557638645173,2.3900962650775908,0.75646,0.9981,0.95122,0.9997,0.4072,0.5139,0.4089,0.472
73,0.21411713182317968,0.0164822316799807,0.5050454580662201,0.0058858496070440325,2.168512314558029,2.603595107793808,2.348825079202652,2.382724177837372,0.94546,0.99816,0.95456,0.99968,0.5023,0.4959,0.41,0.4711
74,0.05222779379359314,0.016852567421405444,0.4866573541444175,0.005663389157104705,2.001034200191498,2.4449866831302645,2.3496028780937195,2.386099261045456,0.9934,0.9977,0.95812,0.99974,0.5407,0.5151,0.41,0.4731
75,0.01872107111468759,0.015377914927405666,0.4679954725564743,0.005714559916891538,1.9458912432193756,2.566766914725304,2.353508585691452,2.3883459150791166,0.9986,0.9981,0.96212,0.99974,0.5533,0.4991,0.4104,0.4712
76,0.010578475930556958,0.014140001327103498,0.45335768908262253,0.005579643943394553,1.9483551859855652,2.50332071185112,2.356026977300644,2.38936762213707,0.99924,0.9986,0.96402,0.99968,0.5542,0.5046,0.4103,0.4707
77,0.007584730519590025,0.014745912871000414,0.43572441108372745,0.005506126058040833,1.9477064073085786,2.700034075975418,2.347968804836273,2.388736605644226,0.9995,0.99812,0.9682,0.9997,0.5561,0.4847,0.4105,0.4727
78,0.0066362860094641846,0.013186238169175933,0.41880814472631533,0.0052477390735828295,1.9476901113986969,2.572067287564278,2.350571596622467,2.3933063089847564,0.9995,0.99838,0.9707,0.99972,0.5573,0.5097,0.4126,0.4726
79,0.005478095474690959,0.012265896482858807,0.40445749963424643,0.00532820597005894,1.9646615445613862,2.5878107130527495,2.3573234617710113,2.3999675035476686,0.99952,0.99864,0.97262,0.99966,0.5566,0.5059,0.41,0.4702
80,0.004857172839086959,0.01115348729618578,0.38849594231162754,0.005232017210504154,2.024365761876106,2.647987073659897,2.362498366832733,2.3973103165626526,0.99958,0.99878,0.97526,0.99972,0.5386,0.5009,0.4082,0.4715
81,0.00538876022055403,0.012046447760254448,0.37700738423332875,0.005219977195802316,1.9719745457172393,2.564930275082588,2.370545023679733,2.4011794149875643,0.99966,0.99844,0.9775,0.99974,0.5563,0.5048,0.4097,0.4732
82,0.004277103304939002,0.01067798071046721,0.362911012859977,0.005164291740547181,1.9718476295471192,2.6198829859495163,2.373831921815872,2.3975083351135256,0.99972,0.99864,0.97906,0.9997,0.5557,0.51,0.4095,0.4736
83,0.004000234624313913,0.01112461264473291,0.35050738298771333,0.004981808796791094,1.9800481498241425,2.5445491284132005,2.371419495344162,2.3969177067279817,0.99966,0.99852,0.98114,0.9997,0.5566,0.5077,0.4102,0.4715
84,0.003908831668941647,0.010711556362292292,0.33590398333510574,0.004806910751967178,1.9758962720632554,2.5790639251470564,2.3617572247982026,2.402079790830612,0.99968,0.99858,0.98326,0.99976,0.5548,0.5109,0.4125,0.4725
85,0.003559087253441768,0.009635355476793662,0.3260657528833467,0.00481736944746036,1.9850470155477524,2.6028183579444883,2.3740091621875763,2.411206042766571,0.99966,0.99866,0.98472,0.99972,0.5561,0.505,0.4117,0.4721
86,0.0033149171266609765,0.009438941996468574,0.31212475683007923,0.004692228920805287,2.0057124853134156,2.568567454814911,2.3806310117244722,2.41399667263031,0.99976,0.99882,0.98648,0.99976,0.5516,0.5063,0.4074,0.4707
87,0.0032343804641455716,0.009541727394003384,0.3011192045345598,0.004673245921255831,1.993032804131508,2.574676775932312,2.375192201137543,2.4143829703330995,0.99974,0.99898,0.98856,0.99972,0.5517,0.5106,0.4123,0.469
88,0.003090974224412966,0.009076655241280642,0.2927509233051417,0.004767895812805438,1.9922121673822404,2.575482267141342,2.3700392842292786,2.412898850440979,0.9997,0.99886,0.98766,0.9997,0.5555,0.5168,0.4103,0.4698
89,0.0029403865854113307,0.008906969668733299,0.2834213313703634,0.004526648232095628,1.994347733259201,2.629849171638489,2.4179533183574677,2.4177057564258577,0.99972,0.99874,0.98942,0.99972,0.554,0.5055,0.4042,0.4713
90,0.002804772950927442,0.008165056165070178,0.2719694823026657,0.004441210935937659,1.9930890202522278,2.645250105857849,2.3774202823638917,2.4088982462882997,0.99974,0.9989,0.99014,0.99974,0.5562,0.5073,0.4128,0.4727
91,0.0026740184824733176,0.008013092899666528,0.26244686277849333,0.004373062527928577,1.9959232449531554,2.6155115962028503,2.377393144369125,2.418191909790039,0.99972,0.99912,0.9917,0.99972,0.5572,0.498,0.4099,0.4723
92,0.0026361412773792613,0.007225485061228808,0.25549989512988497,0.004400736361276358,1.9949727654457092,2.6338711261749266,2.4019448518753053,2.4223752200603483,0.99974,0.99912,0.99256,0.9997,0.5567,0.5159,0.411,0.4709
93,0.0025332893080990382,0.006971200989269443,0.24867821135083024,0.00441369424307985,1.9963760197162628,2.5665355801582335,2.3857806444168093,2.427428609132767,0.99968,0.9991,0.99292,0.99972,0.557,0.5115,0.4128,0.4691
94,0.002458284371437467,0.007612410633425627,0.23761660103895227,0.004448017130406308,2.0056346267461778,2.680093991756439,2.3840713262557984,2.43290074467659,0.99972,0.99894,0.99396,0.99966,0.5557,0.5039,0.4109,0.4699
95,0.0023970103689602445,0.006951177564012457,0.23005335899640103,0.004409772891560759,2.0024013459682464,2.6032963573932646,2.3922706246376038,2.435228484869003,0.99972,0.99904,0.99446,0.99972,0.5548,0.5067,0.4093,0.4677
96,0.0022913599119531182,0.007350801067350775,0.2239362638519735,0.004305321518901964,2.0048545569181444,2.616653120517731,2.386897951364517,2.426758015155792,0.99976,0.99888,0.99458,0.99974,0.5568,0.5109,0.4121,0.4708
97,0.0022911798037892703,0.007187216904974181,0.2162713800005767,0.004153453988469757,2.0055288314819335,2.6562528729438784,2.3964451014995576,2.424726241827011,0.9997,0.99878,0.99546,0.99972,0.5553,0.5094,0.4089,0.4726
98,0.0023676880138774154,0.006915543570506329,0.2108557260006058,0.004083590513114266,2.008386093378067,2.690709000825882,2.389297181367874,2.4274271011352537,0.99972,0.99902,0.99566,0.99974,0.5563,0.4996,0.4113,0.4706
99,0.0022406371521801515,0.006679702171229054,0.20469146784471007,0.003969064060769671,2.015733724832535,2.702451851963997,2.392602336406708,2.4302971601486205,0.99974,0.99924,0.99614,0.99978,0.5509,0.5025,0.4102,0.4729
100,0.0021365776566588984,0.006833779756264875,0.19602718493159937,0.0040004629919742594,2.00927354991436,2.7312832474708557,2.394516980648041,2.4297850728034973,0.99972,0.99884,0.99672,0.9997,0.5563,0.5096,0.4118,0.4696


==> data/CIFAR100_Trans_Effb0_Alpha_10_c_100_innerup_2000_BS_256_E_100_S_1.csv <==
epoch_index,train_loss_DC_FW,train_loss_FW,train_loss_SGD_3,train_loss_SGD_2,val_loss_DC_FW,val_loss_FW,val_loss_SGD_3,val_loss_SGD_2,train_acc_DC_FW,train_acc_FW,train_acc_SGD_3,train_acc_SGD_2,val_acc_DC_FW,val_acc_FW,val_acc_SGD_3,val_acc_SGD_2
1,3.8693651836745593,560.61603210167,4.618500845772879,4.523232642485171,3.1574030458927154,103.15153903961182,4.600102329254151,4.401522922515869,0.28796,0.30386,0.01202,0.03524,0.4715,0.3982,0.0122,0.0978
2,2.852198887844475,79.57443663538719,4.595729341312331,4.320169047433502,2.4623899459838867,51.35501613616943,4.576893103122711,4.200449585914612,0.47386,0.38796,0.01528,0.13678,0.5124,0.4509,0.0174,0.238
3,2.3645496477886123,49.473154359934284,4.5742151445272015,4.134128881960499,2.132080075144768,37.17640891075134,4.55374391078949,4.012396538257599,0.5084,0.41462,0.0196,0.2453,0.5395,0.4648,0.0222,0.3319
4,2.1203438876842964,36.82065097653136,4.551478359164024,3.960167330138537,1.9511271476745606,31.02752366065979,4.53093546628952,3.8362011432647707,0.52874,0.4337,0.02476,0.32108,0.5513,0.4668,0.0292,0.3886
5,1.972530520083953,29.760185679610895,4.530523944874199,3.798709678406618,1.838245689868927,24.23940224647522,4.5088253855705265,3.6727531611919404,0.5425,0.44516,0.03066,0.36738,0.5609,0.4874,0.0376,0.4185
6,1.875040626647521,24.971282073429652,4.509393706613658,3.6472932538207696,1.7609607219696044,20.420752477645873,4.485873770713806,3.5168427348136904,0.55402,0.45946,0.037,0.3979,0.5722,0.5032,0.0468,0.4412
7,1.800218613172064,21.616882431263825,4.486771457049311,3.5056633268083846,1.7131404548883438,19.3726678609848,4.46477335691452,3.3810228049755096,0.56308,0.4647,0.04472,0.41868,0.5751,0.4871,0.0599,0.4571
8,1.747304459007419,19.232094244081146,4.466710251204821,3.3765207881830177,1.684590497612953,17.266573572158812,4.44375878572464,3.255220377445221,0.57054,0.46944,0.05376,0.4359,0.5785,0.4995,0.0719,0.4646
9,1.697790919517984,17.362722435776067,4.4449257364078445,3.2550103676562405,1.646189171075821,15.322964906692505,4.422486436367035,3.1404973804950713,0.57786,0.4764,0.06364,0.44814,0.5836,0.5066,0.0854,0.4762
10,1.6652011275291443,15.812562163995237,4.425485956425569,3.1477255711750107,1.6148012846708297,14.37813642024994,4.400978851318359,3.027043932676315,0.58422,0.47982,0.07446,0.46166,0.5868,0.5106,0.099,0.4828
11,1.6347864324949226,14.5621919631958,4.40687158642983,3.0500431328403708,1.5963533997535706,13.431232953071595,4.3789538741111755,2.923051303625107,0.58756,0.48406,0.0851,0.46718,0.5885,0.5174,0.1116,0.4898
12,1.607849551706898,13.49337226030778,4.385431479434578,2.9572976511351916,1.577286034822464,12.228738260269164,4.359508693218231,2.839374136924744,0.5899,0.48566,0.09686,0.47298,0.5921,0.5181,0.1266,0.4964
13,1.5758947906445484,12.503701754978724,4.365862128685932,2.8706636076070824,1.5598754823207854,11.100611138343812,4.338375806808472,2.753292644023895,0.59808,0.48974,0.1069,0.4813,0.5945,0.5245,0.142,0.4992
14,1.5584487300746295,11.71422579823708,4.346934449915984,2.7968676345688954,1.5396890759468078,11.189905095100404,4.317610037326813,2.673411625623703,0.60092,0.49742,0.1208,0.48594,0.598,0.5091,0.1541,0.5074
15,1.5409141827602775,11.116291625159127,4.3280660643869515,2.7270326748186227,1.5296999514102936,10.0182666182518,4.297327196598053,2.6058762788772585,0.6037,0.49612,0.13194,0.49186,0.6003,0.5271,0.1712,0.5089
16,1.5207133658078251,10.42184536067807,4.308443383294708,2.66069047548333,1.5223695456981658,9.464749228954314,4.277893769741058,2.5455089271068574,0.6067,0.50004,0.1443,0.49308,0.5999,0.5286,0.1861,0.5129
17,1.5023569835692037,9.82558855718496,4.288236961072805,2.59922008611718,1.522505486011505,9.44378845691681,4.260770928859711,2.5024592578411102,0.61364,0.5064,0.15654,0.50022,0.6025,0.5204,0.199,0.5133
18,1.4865826964378357,9.39448361250819,4.269008055025218,2.5435918168145784,1.5070418179035188,9.010494208335876,4.239959943294525,2.442483049631119,0.61632,0.50682,0.16922,0.50178,0.6047,0.5284,0.2143,0.5203
19,1.4737898524926634,8.981153485726336,4.251357370493364,2.4950315903644174,1.4939714342355728,8.429205083847046,4.21808614730835,2.385073959827423,0.62036,0.50632,0.1817,0.50402,0.6072,0.5322,0.2262,0.5224
20,1.4615096291717218,8.609637058511073,4.2312158905729955,2.447051840169089,1.4852430880069734,8.146171283721923,4.198890352249146,2.3400838017463683,0.62116,0.50858,0.19286,0.50808,0.608,0.5303,0.2399,0.5268
21,1.4509395129826603,8.271865956637324,4.213012091967524,2.4051942144121443,1.481756803393364,7.9185191035270694,4.180831837654114,2.3041558444499968,0.62426,0.50588,0.20536,0.5132,0.6058,0.5247,0.2508,0.5283
22,1.4375954343348134,7.931042133545389,4.19479487380203,2.3654278942516873,1.4709996581077576,7.541703855991363,4.160989451408386,2.2623716235160827,0.62672,0.51202,0.21568,0.51508,0.6113,0.5343,0.2635,0.5313
23,1.426964941681648,7.66618271993131,4.176900416004415,2.3290966080159556,1.465895849466324,7.434444713592529,4.140355253219605,2.2229591488838194,0.63006,0.51252,0.2241,0.51598,0.6108,0.5325,0.2715,0.5319
24,1.4145964694266417,7.35683916539562,4.158177658003204,2.292112114478131,1.4661569088697433,6.96674325466156,4.125309753417969,2.200891578197479,0.631,0.5178,0.23592,0.5202,0.6116,0.5374,0.2832,0.5334
25,1.405116153006651,7.071133744959929,4.141026725574416,2.259903680305092,1.4552756994962692,6.624524331092834,4.104030096530915,2.1634710311889647,0.63488,0.518,0.2445,0.52308,0.6143,0.5338,0.2903,0.5365
26,1.397483460757197,6.892974851082783,4.123323119416529,2.2310675449517308,1.446761539578438,6.574524939060211,4.083204370737076,2.1279270201921463,0.6341,0.51486,0.2507,0.5235,0.6154,0.5321,0.3035,0.5405
27,1.392664070032081,6.652049305487652,4.105210112065685,2.2058189626859157,1.4445217311382295,6.5264089703559875,4.067275583744049,2.1092690974473953,0.63712,0.5215,0.26284,0.52564,0.6154,0.5306,0.312,0.5416
28,1.3797046834108782,6.405839056384806,4.086350891054893,2.177617776150606,1.4431487053632737,6.412279891967773,4.0484890103340145,2.085986766219139,0.64026,0.52086,0.27296,0.5282,0.6163,0.5283,0.3189,0.5419
29,1.3752030991778081,6.294521287995941,4.069199025630951,2.1557726397806283,1.4382909685373306,6.062713873386383,4.029896193742752,2.061097741127014,0.6428,0.52206,0.2786,0.53008,0.6147,0.5342,0.3274,0.5429
30,1.3605789323242343,6.071623991946785,4.0520278653320005,2.128352539879935,1.4335945844650269,5.800322079658509,4.010578709840774,2.037162682414055,0.64396,0.52292,0.28628,0.53146,0.6174,0.5409,0.3325,0.5459
31,1.3573624193668365,5.933117540515199,4.033799291873465,2.1071514979917176,1.4321950852870942,5.676359736919403,3.992046421766281,2.016565415263176,0.6451,0.52376,0.29544,0.5329,0.6125,0.544,0.3421,0.5464
32,1.3512132125241416,5.71105280700995,4.016803062691981,2.0875977977197997,1.424508386850357,5.585852563381195,3.974608689546585,1.9960967987775802,0.6457,0.52546,0.30216,0.5333,0.6205,0.5379,0.3468,0.5489
33,1.3464135071452783,5.615483678117091,4.001183253161761,2.072177402218994,1.4209465712308884,5.238387036323547,3.957712936401367,1.9803175270557403,0.6471,0.52366,0.30844,0.5361,0.6199,0.5496,0.352,0.5486
34,1.334376121662101,5.460564837163808,3.9830949853877633,2.0494741602819793,1.4294255346059799,5.337988483905792,3.94437717795372,1.974883222579956,0.64874,0.5256,0.3127,0.5373,0.6177,0.5427,0.3576,0.5488
35,1.329885567329368,5.328641341657055,3.9667529500260645,2.034296833130778,1.41766300201416,5.339926946163177,3.920159524679184,1.9445168048143386,0.65148,0.52892,0.32096,0.5398,0.6204,0.5415,0.3656,0.5527
36,1.3218124077028157,5.198227399465989,3.948622386066281,2.0140824719351165,1.4187695026397704,5.077408230304718,3.9058495581150057,1.9351580142974854,0.65232,0.52784,0.32682,0.54104,0.6171,0.5423,0.3697,0.5526
37,1.319597724140907,5.086574661488435,3.932995610091151,2.000465078013284,1.420861393213272,5.077252048254013,3.891324830055237,1.9278721898794173,0.65476,0.52692,0.32948,0.54134,0.6185,0.5378,0.3723,0.5531
38,1.3177871862236334,4.993715581845264,3.9157476181886635,1.9875203158174242,1.4114725291728973,4.907648104429245,3.8717591404914855,1.9074806809425353,0.6541,0.53002,0.33826,0.54086,0.6205,0.5431,0.3796,0.5548
39,1.3080011636626965,4.8921064624981,3.9009411420140947,1.9718581389407723,1.4045645892620087,4.8414705991744995,3.8492170333862306,1.884067040681839,0.65444,0.5294,0.34118,0.54504,0.6212,0.5498,0.3846,0.5579
40,1.3041370717846617,4.800882877135764,3.8833246437870725,1.958521042551313,1.407597115635872,4.637201607227325,3.837061619758606,1.880108016729355,0.65712,0.53218,0.34632,0.5458,0.622,0.5496,0.3889,0.5561
41,1.2940510043076106,4.675463451414692,3.8661496627087497,1.9415335168643875,1.4073231518268585,4.557064282894134,3.81846484541893,1.86781544983387,0.66008,0.53278,0.3509,0.54814,0.6221,0.5509,0.3931,0.5557
42,1.2920079273836953,4.596578779269238,3.8508667106531105,1.9313715039467325,1.404396763443947,4.481218272447586,3.805523544549942,1.8597697198390961,0.65934,0.53282,0.35684,0.54778,0.6228,0.5454,0.394,0.5579
43,1.2850098038206295,4.476501632709892,3.835285948247326,1.9190854314638643,1.401848056912422,4.485898786783219,3.785947799682617,1.8459554046392441,0.66124,0.5363,0.3609,0.54992,0.621,0.5421,0.3969,0.56
44,1.2777459882960027,4.384951062348424,3.8185432808739797,1.9033386974918598,1.399776992201805,4.337947756052017,3.7705183565616607,1.835573273897171,0.6611,0.53484,0.36452,0.55148,0.6208,0.5497,0.4028,0.5622
45,1.2795164743248297,4.324559805344562,3.8035680688157374,1.8960232947553908,1.4036722302436828,4.378343337774277,3.7516693592071535,1.828149488568306,0.66308,0.53492,0.37014,0.55306,0.6214,0.5483,0.4021,0.5587
46,1.2744211554527283,4.225026243803453,3.7867564984730313,1.8844400206390692,1.399762186408043,4.269938510656357,3.7407379746437073,1.8216701477766037,0.66132,0.53648,0.37062,0.552,0.6222,0.5452,0.4078,0.5596
47,1.267933835788649,4.186426851214195,3.772489547729492,1.8744784137424157,1.3926029831171036,4.1271328091621395,3.717531669139862,1.8018290430307389,0.66558,0.5368,0.3732,0.55652,0.6265,0.5514,0.4109,0.5635
48,1.265804122905342,4.1135686100745685,3.7575717203471126,1.8661973038498236,1.394716203212738,4.039344030618667,3.706303584575653,1.8007971793413162,0.66546,0.53478,0.37728,0.55516,0.6234,0.5516,0.4131,0.5642
49,1.261575991401867,4.046098222537917,3.740332922156976,1.8551206381953493,1.39555723965168,4.072455883026123,3.6896412432193757,1.7928946495056153,0.666,0.53742,0.3814,0.55428,0.6241,0.5445,0.4161,0.5642
50,1.2571930185872682,3.952303856003041,3.726932757971238,1.8480381229702307,1.3914759457111359,3.99465172290802,3.6713014900684358,1.78032648563385,0.66572,0.53774,0.38442,0.55402,0.6239,0.5486,0.4183,0.565
51,1.2541506655362187,3.9085579976743583,3.710431362901415,1.8369542500194238,1.3918124705553054,4.0340097606182095,3.6590393424034118,1.7767630249261857,0.66608,0.54148,0.38696,0.55772,0.6242,0.545,0.4213,0.5656
52,1.2516906249279878,3.83935124533517,3.69627477198231,1.829502171399642,1.3927190721035003,3.9310485899448393,3.646145898103714,1.7741038501262665,0.66842,0.5428,0.39074,0.55858,0.6252,0.5508,0.422,0.5662
53,1.2429049954730638,3.7726516881767584,3.6771445724428915,1.8150995020963707,1.3907786816358567,3.8061387181282043,3.6305815517902373,1.7646870762109756,0.6704,0.54438,0.39582,0.5607,0.6241,0.5551,0.4252,0.5673
54,1.2435248098811325,3.6705854389132284,3.6668373394985587,1.8128394600079984,1.3875068187713624,3.79759966135025,3.613215112686157,1.7563762962818146,0.67064,0.54564,0.3959,0.56136,0.6248,0.5482,0.4257,0.567
55,1.239144509544178,3.6451031358874575,3.650446964769947,1.8031222856774622,1.3869635343551636,3.7274030208587647,3.598495763540268,1.7480877041816711,0.67134,0.5449,0.39874,0.56262,0.6251,0.5529,0.4309,0.569
56,1.2369563275453996,3.604088473076723,3.637387763480751,1.7973117256651119,1.3878621369600297,3.640573573112488,3.5822429180145265,1.743368500471115,0.67152,0.54644,0.40116,0.5626,0.6238,0.5552,0.4318,0.5693
57,1.2313904129728979,3.5511396673260904,3.622027575969696,1.7900160897751243,1.3899658471345901,3.615533620119095,3.570260775089264,1.7425740271806718,0.67358,0.54572,0.40476,0.56288,0.6258,0.5522,0.4328,0.5686
58,1.2280314376159591,3.5030870048367246,3.6093539413140743,1.7820264204424254,1.3814076989889146,3.5899806022644043,3.5519982039928437,1.726388731598854,0.67238,0.54536,0.40578,0.56396,0.628,0.5509,0.438,0.5706
59,1.226673962510362,3.46480691554595,3.595279472214835,1.7759135006641855,1.3760639756917954,3.483528804779053,3.533538579940796,1.7152079045772552,0.67502,0.54552,0.40576,0.56428,0.6277,0.5553,0.4404,0.573
60,1.2181600490394904,3.413682975331131,3.578995482045777,1.7650007921822217,1.3816608011722564,3.422856789827347,3.519377279281616,1.7156804531812668,0.67402,0.55108,0.4106,0.5675,0.6248,0.5562,0.4422,0.5716
61,1.2206865202407449,3.388912795757761,3.567331762946382,1.7623551694714292,1.3849039256572724,3.440447235107422,3.511663872003555,1.7171213418245315,0.67382,0.54654,0.41128,0.5669,0.6257,0.5508,0.4426,0.5718
62,1.2135140372782338,3.3247070859889596,3.5521120587173773,1.7521973240132234,1.3780839264392852,3.3971256017684937,3.4915182888507843,1.7034844547510146,0.6754,0.54718,0.4148,0.56876,0.6266,0.5549,0.4442,0.5732
63,1.2132861839265239,3.319973062495796,3.5380237808032913,1.7487947545489486,1.3752389430999756,3.350655710697174,3.472000706195831,1.6918096095323563,0.67486,0.54712,0.41566,0.56754,0.6278,0.5583,0.4458,0.574
64,1.2093422449364954,3.2591960539623184,3.525645387415983,1.7430645312581743,1.3789873480796815,3.3158290863037108,3.4678114712238313,1.6975093990564347,0.67792,0.54812,0.41786,0.56904,0.6276,0.5562,0.4471,0.574
65,1.2073910613449252,3.2369223115395527,3.5116123423284415,1.7368148960629288,1.3752699762582778,3.2069131314754484,3.4490957081317903,1.6866998016834258,0.67774,0.55058,0.42054,0.5702,0.6264,0.5624,0.448,0.5765
66,1.2055437297237164,3.1659315483910695,3.4978511905183596,1.730781571597469,1.3816451519727706,3.289637041091919,3.4369529843330384,1.6893302500247955,0.67916,0.55426,0.4234,0.5745,0.6274,0.5574,0.4493,0.5748
67,1.2068495428075596,3.155450320973688,3.486658793322894,1.7276735013845015,1.3793313711881638,3.252796822786331,3.424362474679947,1.6845294207334518,0.67938,0.55264,0.42486,0.57108,0.6275,0.5551,0.4501,0.5766
68,1.1971471933077793,3.1040036410701517,3.468882229863381,1.7171096686197787,1.376142081618309,3.2452812492847443,3.4097364485263824,1.6758138924837112,0.68064,0.55116,0.42762,0.57268,0.6269,0.5529,0.4534,0.5765
69,1.195486694574356,3.0567357357667415,3.455894164893092,1.7131581908586073,1.3739761471748353,3.162966763973236,3.394997054338455,1.6702840745449066,0.68032,0.55696,0.42808,0.57308,0.6276,0.558,0.4554,0.5773
70,1.2033626169574505,3.0697444835487677,3.446544995113295,1.7146864059020062,1.3833000659942627,3.2132968485355375,3.385814982652664,1.6757019758224487,0.67854,0.54926,0.42942,0.57334,0.6245,0.5525,0.4532,0.5789
71,1.1912993423792781,3.017837095017336,3.432237598360801,1.7034310138955409,1.372009801864624,3.0963966250419617,3.367889404296875,1.6605999141931533,0.68262,0.55604,0.42928,0.57384,0.6277,0.5579,0.4563,0.5778
72,1.1897488555737905,2.963354725010541,3.418780578642475,1.6971999206105057,1.3706392526626587,3.128301131725311,3.3559979856014253,1.6564481914043427,0.68232,0.55582,0.43326,0.57594,0.6276,0.5567,0.4586,0.5811
73,1.1910572842675813,2.948413387853272,3.407701770870053,1.694935962861898,1.3729912370443345,3.083615106344223,3.3428547978401184,1.6557669907808303,0.68182,0.55662,0.43456,0.57502,0.6277,0.5599,0.4603,0.5775
74,1.1853421394314085,2.9251389126388396,3.3966275222447453,1.6926289638694452,1.377942055463791,3.0653563261032106,3.3302826404571535,1.6553540587425233,0.68456,0.55432,0.43396,0.57748,0.6257,0.5614,0.46,0.5793
75,1.1817137185408144,2.900092922911352,3.3808327925448514,1.6827648677388016,1.3767203569412232,2.998460018634796,3.321614909172058,1.6516061127185822,0.68364,0.55622,0.43676,0.57658,0.6276,0.5634,0.4603,0.5799
76,1.1792761872009354,2.873897535460336,3.3669556634766713,1.6774033922321943,1.373435953259468,2.957193446159363,3.3066975474357605,1.6467445224523545,0.68564,0.55808,0.4397,0.57898,0.6264,0.5616,0.4627,0.5826
77,1.179355048403448,2.8329764142328377,3.3574745460432402,1.6753314557124157,1.3802537947893143,2.922952526807785,3.297290360927582,1.6503574132919312,0.68438,0.56084,0.43858,0.57978,0.6271,0.5637,0.4635,0.5806
78,1.1727325095205892,2.8105954126435884,3.344960584932444,1.6669293076408154,1.3743120640516282,2.914180779457092,3.287081390619278,1.6425740450620652,0.68824,0.56008,0.43994,0.581,0.6302,0.562,0.4645,0.5825
79,1.17836523725062,2.8056223355993932,3.332882285118103,1.6679908225730973,1.3661838173866272,2.9150474309921264,3.2644802033901215,1.6288356930017471,0.68552,0.5596,0.44214,0.58018,0.6293,0.5637,0.4671,0.5836
80,1.1675345365490233,2.7612792788719642,3.3205376340418447,1.658841195763374,1.3758999049663543,2.887074959278107,3.256953537464142,1.6362524718046187,0.6856,0.55816,0.44312,0.58132,0.6276,0.567,0.4669,0.5813
81,1.165076096751252,2.7305113186641616,3.3075095196159516,1.652532352476704,1.3696540266275405,2.8273910522460937,3.2393127560615538,1.625076287984848,0.68792,0.56256,0.44394,0.58466,0.63,0.5654,0.4682,0.5828
82,1.1729547198937864,2.7182031225185006,3.2994476179687346,1.6576119466703765,1.3762860924005509,2.8669415593147276,3.235536015033722,1.6315551698207855,0.68644,0.562,0.44578,0.58154,0.6267,0.5582,0.4683,0.5827
83,1.1637672991776953,2.6924696589002806,3.2848478312395057,1.646253454441927,1.375516304373741,2.8425616323947906,3.2243566274642945,1.62726169526577,0.68832,0.56184,0.4444,0.58672,0.627,0.5607,0.4681,0.5824
84,1.1673650680756082,2.70178276908641,3.274331055125412,1.6468182571080265,1.3675846397876739,2.8532142519950865,3.2019489884376524,1.6145155549049377,0.68774,0.56008,0.44704,0.58158,0.6284,0.5566,0.4732,0.5851
85,1.1586672113258012,2.645264368276207,3.2608297369918047,1.6392022602412166,1.3711979985237122,2.818830943107605,3.1935144543647764,1.617457327246666,0.68884,0.5631,0.44958,0.58358,0.63,0.5607,0.4718,0.5846
86,1.1650874450498698,2.639448733962312,3.25033244064876,1.638560880811847,1.372698074579239,2.757979965209961,3.184102642536163,1.615924522280693,0.68724,0.56294,0.44998,0.5848,0.6284,0.5622,0.4714,0.5849
87,1.156596557826412,2.6101862520587686,3.2394240449885934,1.630102653284462,1.3710118740797044,2.7566501796245575,3.1676806926727297,1.6094892144203186,0.69048,0.56586,0.45478,0.58796,0.6274,0.5652,0.4742,0.5842
88,1.1537456880418622,2.5903684642850138,3.225575773083434,1.6255695296793569,1.3707490473985673,2.7402996897697447,3.162461930513382,1.6094008654356002,0.69014,0.5646,0.4506,0.58926,0.6289,0.5619,0.4728,0.5874
89,1.151458454983575,2.5686723632471904,3.2174463332915795,1.62094924583727,1.3768433541059495,2.656465244293213,3.1491477727890014,1.6120670557022094,0.68932,0.56506,0.45294,0.58864,0.6287,0.5667,0.4741,0.5854
90,1.1509315721234497,2.564050928670533,3.2050298136107775,1.6195964284089146,1.3702377527952194,2.6942020773887636,3.1358318388462068,1.6028516322374344,0.69118,0.56696,0.4543,0.58902,0.6311,0.562,0.4763,0.5858
91,1.1469563720177631,2.5245155728593165,3.192170244090411,1.6140561614717757,1.37071912586689,2.7402982294559477,3.1218992710113525,1.5983652025461197,0.691,0.56774,0.45614,0.58748,0.6291,0.5629,0.4766,0.5862
92,1.146000549197197,2.5229861450438595,3.1833580635031877,1.6121523191734237,1.3663647651672364,2.6364335030317307,3.114405131340027,1.595994034409523,0.69124,0.5677,0.45892,0.58928,0.631,0.564,0.4787,0.5863
93,1.1510742607773568,2.5225740190671413,3.1740889853360703,1.6140136730914214,1.3660123467445373,2.6288775146007537,3.095761716365814,1.5898300230503082,0.69136,0.56546,0.45644,0.58896,0.6331,0.5665,0.4785,0.5887
94,1.1466872695149208,2.496998448761142,3.1629474832087148,1.6092864670315568,1.3691082656383515,2.586272144317627,3.0944226384162903,1.593646866083145,0.69062,0.56906,0.45608,0.58818,0.6304,0.5721,0.4798,0.5885
95,1.146996513617282,2.471153267184082,3.1541201861537234,1.606300948225722,1.3632976770401002,2.5624473094940186,3.07667515873909,1.5837933540344238,0.69102,0.56822,0.45878,0.58876,0.6316,0.5755,0.4815,0.5897
96,1.147484069880174,2.477110843877403,3.1416743312563216,1.6028187968293015,1.3729362815618515,2.603112280368805,3.0727621734142305,1.5925421059131621,0.69272,0.56862,0.46134,0.59128,0.629,0.5712,0.4795,0.588
97,1.142555720647987,2.4529134965672785,3.129047317164285,1.595585466039424,1.365323579311371,2.513314461708069,3.056970363855362,1.5820346236228944,0.6916,0.57108,0.4603,0.58932,0.6313,0.574,0.4824,0.5896
98,1.1419084832376363,2.426937533276422,3.1206647534759675,1.5945803778512138,1.3691595435142516,2.5076745748519897,3.054378068447113,1.5863721758127212,0.69188,0.57086,0.4624,0.59278,0.629,0.5707,0.4818,0.5895
99,1.1320867286044725,2.3926551798168494,3.1102723661734135,1.586126949105944,1.3653869539499284,2.5362847566604616,3.0319212794303896,1.5760088384151458,0.6936,0.57332,0.462,0.5926,0.6295,0.5694,0.4829,0.5896
100,1.1361048893660914,2.3866855569031773,3.100169780303021,1.587332351475346,1.3632359325885772,2.5126720517873764,3.0228176355361938,1.5737495988607406,0.69374,0.57262,0.46304,0.5928,0.631,0.5759,0.484,0.5913


==> data/CIFAR100_Trans_Effb0_Alpha_10_c_10_innerup_2000_BS_256_E_100_S_1.csv <==
epoch_index,train_loss_DC_FW,train_loss_FW,train_loss_SGD_3,train_loss_SGD_2,val_loss_DC_FW,val_loss_FW,val_loss_SGD_3,val_loss_SGD_2,train_acc_DC_FW,train_acc_FW,train_acc_SGD_3,train_acc_SGD_2,val_acc_DC_FW,val_acc_FW,val_acc_SGD_3,val_acc_SGD_2
1,3.8704772993009917,56.00161022799356,4.618500845772879,4.523232642485171,3.1603008627891542,10.610158038139343,4.600102329254151,4.401522922515869,0.28792,0.30272,0.01202,0.03524,0.4715,0.4124,0.0122,0.0978
2,2.8553689256006356,7.980836228448517,4.595729341312331,4.320169047433502,2.4655866026878357,5.365640771389008,4.576893103122711,4.200449585914612,0.4737,0.40408,0.01528,0.13678,0.5127,0.4628,0.0174,0.238
3,2.3680045969632206,5.025532330785479,4.5742151445272015,4.134128881960499,2.1353562384843827,4.017268055677414,4.55374391078949,4.012396538257599,0.50836,0.4389,0.0196,0.2453,0.5398,0.4814,0.0222,0.3319
4,2.1235591094104613,3.8274308844488494,4.551478359164024,3.960167330138537,1.9541793525218965,3.3957437336444856,4.53093546628952,3.8362011432647707,0.52886,0.46376,0.02476,0.32108,0.5515,0.4859,0.0292,0.3886
5,1.9753427724449002,3.140805716417274,4.530523944874199,3.798709678406618,1.8410672008991242,2.768193060159683,4.5088253855705265,3.6727531611919404,0.5424,0.48578,0.03066,0.36738,0.5607,0.5177,0.0376,0.4185
6,1.878123433006053,2.741851896655803,4.509393706613658,3.6472932538207696,1.7638724088668822,2.5135631024837495,4.485873770713806,3.5168427348136904,0.55392,0.50018,0.037,0.3979,0.5714,0.5295,0.0468,0.4412
7,1.8034929329035234,2.4527063570460497,4.486771457049311,3.5056633268083846,1.7162577152252196,2.3487959057092667,4.46477335691452,3.3810228049755096,0.56302,0.51638,0.04472,0.41868,0.5754,0.5326,0.0599,0.4571
8,1.7507926237826446,2.2780969057764326,4.466710251204821,3.3765207881830177,1.6877027720212936,2.192027223110199,4.44375878572464,3.255220377445221,0.57046,0.52736,0.05376,0.4359,0.5785,0.5445,0.0719,0.4646
9,1.7014900214818058,2.140072376752386,4.4449257364078445,3.2550103676562405,1.6494717657566071,2.074195423722267,4.422486436367035,3.1404973804950713,0.57786,0.5387,0.06364,0.44814,0.5838,0.5501,0.0854,0.4762
10,1.6687996527370141,2.0264779006948275,4.425485956425569,3.1477255711750107,1.6178418785333633,1.9685063540935517,4.400978851318359,3.027043932676315,0.58408,0.54598,0.07446,0.46166,0.5866,0.5621,0.099,0.4828
11,1.6382184089446554,1.9512727230179066,4.40687158642983,3.0500431328403708,1.5992335706949234,1.9030068635940551,4.3789538741111755,2.923051303625107,0.58748,0.55198,0.0851,0.46718,0.5888,0.5671,0.1116,0.4898
12,1.6111574726445335,1.8790542349523427,4.385431479434578,2.9572976511351916,1.5799142479896546,1.8635948538780212,4.359508693218231,2.839374136924744,0.58956,0.55964,0.09686,0.47298,0.5921,0.5686,0.1266,0.4964
13,1.5791049125243206,1.8078568997431774,4.365862128685932,2.8706636076070824,1.5624356120824814,1.770116451382637,4.338375806808472,2.753292644023895,0.59846,0.56984,0.1069,0.4813,0.595,0.5799,0.142,0.4992
14,1.5617004140299193,1.771495519243941,4.346934449915984,2.7968676345688954,1.5424218475818634,1.7948131442070008,4.317610037326813,2.673411625623703,0.60058,0.57612,0.1208,0.48594,0.5977,0.5762,0.1541,0.5074
15,1.5447699585739447,1.727474836062412,4.3280660643869515,2.7270326748186227,1.532879027724266,1.7185499012470244,4.297327196598053,2.6058762788772585,0.6034,0.57844,0.13194,0.49186,0.5997,0.5908,0.1712,0.5089
16,1.525313951531235,1.6912326459981957,4.308443383294708,2.66069047548333,1.525957426428795,1.718032306432724,4.277893769741058,2.5455089271068574,0.60638,0.58294,0.1443,0.49308,0.5999,0.582,0.1861,0.5129
17,1.507586498649753,1.6571084638031162,4.288236961072805,2.59922008611718,1.5264743477106095,1.7167877078056335,4.260770928859711,2.5024592578411102,0.61288,0.5896,0.15654,0.50022,0.6021,0.5851,0.199,0.5133
18,1.4922459581676795,1.6260344611138713,4.269008055025218,2.5435918168145784,1.5112403988838197,1.69416081905365,4.239959943294525,2.442483049631119,0.6155,0.59438,0.16922,0.50178,0.6042,0.5869,0.2143,0.5203
19,1.48017710994701,1.6053258971292146,4.251357370493364,2.4950315903644174,1.4985265195369721,1.6784708499908447,4.21808614730835,2.385073959827423,0.61944,0.59694,0.1817,0.50402,0.6074,0.5949,0.2262,0.5224
20,1.4682489511918049,1.5878665216115055,4.2312158905729955,2.447051840169089,1.4899527728557587,1.654205822944641,4.198890352249146,2.3400838017463683,0.62056,0.5984,0.19286,0.50808,0.6082,0.5921,0.2399,0.5268
21,1.4580301654582122,1.571753821202687,4.213012091967524,2.4051942144121443,1.486719125509262,1.6289313793182374,4.180831837654114,2.3041558444499968,0.62364,0.599,0.20536,0.5132,0.606,0.5949,0.2508,0.5283
22,1.4450412118921474,1.5477785766124725,4.19479487380203,2.3654278942516873,1.476122084259987,1.6063863188028336,4.160989451408386,2.2623716235160827,0.62628,0.60692,0.21568,0.51508,0.6108,0.5981,0.2635,0.5313
23,1.434703145100146,1.5397679988218813,4.176900416004415,2.3290966080159556,1.47094866335392,1.6277629733085632,4.140355253219605,2.2229591488838194,0.62944,0.60608,0.2241,0.51598,0.6109,0.5931,0.2715,0.5319
24,1.4227130242756434,1.5179007649421692,4.158177658003204,2.292112114478131,1.47152439057827,1.5980681389570237,4.125309753417969,2.200891578197479,0.63082,0.61134,0.23592,0.5202,0.6114,0.5957,0.2832,0.5334
25,1.413458841795824,1.5111095759333397,4.141026725574416,2.259903680305092,1.460638427734375,1.5828772693872453,4.104030096530915,2.1634710311889647,0.63402,0.61224,0.2445,0.52308,0.6137,0.6027,0.2903,0.5365
26,1.406069843744745,1.5004638609837513,4.123323119416529,2.2310675449517308,1.4522246032953263,1.5838352531194686,4.083204370737076,2.1279270201921463,0.6337,0.61184,0.2507,0.5235,0.6141,0.6009,0.3035,0.5405
27,1.4015387029063946,1.4941758385726385,4.105210112065685,2.2058189626859157,1.4503971666097641,1.5777250230312347,4.067275583744049,2.1092690974473953,0.63608,0.61514,0.26284,0.52564,0.615,0.5994,0.312,0.5416
28,1.3891480455593186,1.4721047197069441,4.086350891054893,2.177617776150606,1.4491024881601333,1.5779325306415557,4.0484890103340145,2.085986766219139,0.63964,0.61754,0.27296,0.5282,0.616,0.6028,0.3189,0.5419
29,1.3849844227031785,1.474420475108283,4.069199025630951,2.1557726397806283,1.4442529559135437,1.5663200467824936,4.029896193742752,2.061097741127014,0.64184,0.61918,0.2786,0.53008,0.6143,0.6007,0.3274,0.5429
30,1.370631359669627,1.4562941102349027,4.0520278653320005,2.128352539879935,1.4396010905504226,1.563056555390358,4.010578709840774,2.037162682414055,0.64284,0.61716,0.28628,0.53146,0.6169,0.6037,0.3325,0.5459
31,1.3675858895389401,1.456941197113115,4.033799291873465,2.1071514979917176,1.4382735013961792,1.5596683949232102,3.992046421766281,2.016565415263176,0.64428,0.62272,0.29544,0.5329,0.6123,0.6015,0.3421,0.5464
32,1.3617153331941487,1.441334341253553,4.016803062691981,2.0875977977197997,1.4307211279869079,1.544154778122902,3.974608689546585,1.9960967987775802,0.64464,0.62516,0.30216,0.5333,0.6201,0.6035,0.3468,0.5489
33,1.357167153334131,1.4372241618681927,4.001183253161761,2.072177402218994,1.4272733002901077,1.5365599900484086,3.957712936401367,1.9803175270557403,0.64592,0.62456,0.30844,0.5361,0.6195,0.6078,0.352,0.5486
34,1.3454697509201206,1.4231922364964777,3.9830949853877633,2.0494741602819793,1.4358592480421066,1.5557281404733658,3.94437717795372,1.974883222579956,0.64768,0.62596,0.3127,0.5373,0.6174,0.6042,0.3576,0.5488
35,1.3411332289783322,1.422635169661775,3.9667529500260645,2.034296833130778,1.424005961418152,1.5519741207361222,3.920159524679184,1.9445168048143386,0.65006,0.62862,0.32096,0.5398,0.6202,0.6075,0.3656,0.5527
36,1.333519691715435,1.4112646184405502,3.948622386066281,2.0140824719351165,1.4252972900867462,1.538323351740837,3.9058495581150057,1.9351580142974854,0.65098,0.62832,0.32682,0.54104,0.6172,0.607,0.3697,0.5526
37,1.3312923914315749,1.4147795566490717,3.932995610091151,2.000465078013284,1.4275595188140868,1.5350027173757552,3.891324830055237,1.9278721898794173,0.65332,0.62992,0.32948,0.54134,0.6178,0.6086,0.3723,0.5531
38,1.3296452158567857,1.4194593113295886,3.9157476181886635,1.9875203158174242,1.4181744813919068,1.5205499857664109,3.8717591404914855,1.9074806809425353,0.65244,0.62818,0.33826,0.54086,0.62,0.6083,0.3796,0.5548
39,1.3200904368137827,1.4049859551750883,3.9009411420140947,1.9718581389407723,1.4110571503639222,1.5328682780265808,3.8492170333862306,1.884067040681839,0.65302,0.62744,0.34118,0.54504,0.6199,0.6081,0.3846,0.5579
40,1.3163924874091635,1.4002727403932689,3.8833246437870725,1.958521042551313,1.414194318652153,1.5364009737968445,3.837061619758606,1.880108016729355,0.6557,0.63214,0.34632,0.5458,0.6219,0.6099,0.3889,0.5561
41,1.306592580007047,1.395016576562609,3.8661496627087497,1.9415335168643875,1.4138064622879027,1.5245486736297607,3.81846484541893,1.86781544983387,0.65854,0.63112,0.3509,0.54814,0.6212,0.6089,0.3931,0.5557
42,1.3048284260594114,1.392952032235204,3.8508667106531105,1.9313715039467325,1.4111049205064774,1.5253896802663802,3.805523544549942,1.8597697198390961,0.65816,0.63218,0.35684,0.54778,0.6217,0.6057,0.394,0.5579
43,1.2980816893431606,1.381849747531268,3.835285948247326,1.9190854314638643,1.4083433657884599,1.5206385284662247,3.785947799682617,1.8459554046392441,0.65974,0.6363,0.3609,0.54992,0.6204,0.6099,0.3969,0.56
44,1.2910156274328426,1.3739856058845714,3.8185432808739797,1.9033386974918598,1.4063267469406129,1.5206418842077256,3.7705183565616607,1.835573273897171,0.65986,0.63598,0.36452,0.55148,0.6212,0.6088,0.4028,0.5622
45,1.2928934571694355,1.3765319707442303,3.8035680688157374,1.8960232947553908,1.410067829489708,1.5297193080186844,3.7516693592071535,1.828149488568306,0.66172,0.63488,0.37014,0.55306,0.6223,0.6091,0.4021,0.5587
46,1.2880380889590906,1.3706717120141398,3.7867564984730313,1.8844400206390692,1.4065666258335114,1.5217094630002976,3.7407379746437073,1.8216701477766037,0.66036,0.63496,0.37062,0.552,0.6218,0.6083,0.4078,0.5596
47,1.2819499799183436,1.3747326117389056,3.772489547729492,1.8744784137424157,1.3990940660238267,1.5126178056001662,3.717531669139862,1.8018290430307389,0.66402,0.6366,0.3732,0.55652,0.6252,0.6121,0.4109,0.5635
48,1.2799850087992999,1.3703717163630895,3.7575717203471126,1.8661973038498236,1.401334524154663,1.5128550350666046,3.706303584575653,1.8007971793413162,0.66344,0.63656,0.37728,0.55516,0.623,0.6113,0.4131,0.5642
49,1.2760835034506661,1.3726380503907496,3.740332922156976,1.8551206381953493,1.4021494537591934,1.514283573627472,3.6896412432193757,1.7928946495056153,0.66454,0.63614,0.3814,0.55428,0.6236,0.6102,0.4161,0.5642
50,1.2720929408559993,1.359277496532518,3.726932757971238,1.8480381229702307,1.3980270743370056,1.5113179594278336,3.6713014900684358,1.78032648563385,0.66428,0.63716,0.38442,0.55402,0.6238,0.6111,0.4183,0.565
51,1.2692432415728667,1.3578080972846673,3.710431362901415,1.8369542500194238,1.398600223660469,1.5179667085409165,3.6590393424034118,1.7767630249261857,0.6641,0.63966,0.38696,0.55772,0.6229,0.6135,0.4213,0.5656
52,1.266976040236804,1.3589726461439717,3.69627477198231,1.829502171399642,1.3996011167764664,1.5060541599988937,3.646145898103714,1.7741038501262665,0.6666,0.63818,0.39074,0.55858,0.6253,0.6123,0.422,0.5662
53,1.2584969948749154,1.3515273831328567,3.6771445724428915,1.8150995020963707,1.397635006904602,1.500416350364685,3.6305815517902373,1.7646870762109756,0.66928,0.63996,0.39582,0.5607,0.6235,0.6139,0.4252,0.5673
54,1.2594330505448945,1.349794213260923,3.6668373394985587,1.8128394600079984,1.3943592101335525,1.4972740709781647,3.613215112686157,1.7563762962818146,0.66864,0.64188,0.3959,0.56136,0.6242,0.613,0.4257,0.567
55,1.2550538249161778,1.3475937429739504,3.650446964769947,1.8031222856774622,1.393836683034897,1.5012897849082947,3.598495763540268,1.7480877041816711,0.66968,0.64194,0.39874,0.56262,0.6252,0.6138,0.4309,0.569
56,1.2532484713865786,1.345786881081912,3.637387763480751,1.7973117256651119,1.394576022028923,1.4900848954916,3.5822429180145265,1.743368500471115,0.66988,0.64128,0.40116,0.5626,0.624,0.6174,0.4318,0.5693
57,1.247840364064489,1.341634792636852,3.622027575969696,1.7900160897751243,1.3966529995203019,1.4968723475933075,3.570260775089264,1.7425740271806718,0.67152,0.64346,0.40476,0.56288,0.6246,0.6148,0.4328,0.5686
58,1.2447827525284825,1.343643496231157,3.6093539413140743,1.7820264204424254,1.3880510032176971,1.4885046541690827,3.5519982039928437,1.726388731598854,0.67006,0.64242,0.40578,0.56396,0.6257,0.6152,0.438,0.5706
59,1.2435932579089184,1.3394007269217043,3.595279472214835,1.7759135006641855,1.3826835334300995,1.4873618453741073,3.533538579940796,1.7152079045772552,0.67272,0.64384,0.40576,0.56428,0.6287,0.615,0.4404,0.573
60,1.2354108849350287,1.335559324038272,3.578995482045777,1.7650007921822217,1.388254377245903,1.4897876709699631,3.519377279281616,1.7156804531812668,0.67204,0.64332,0.4106,0.5675,0.6251,0.6182,0.4422,0.5716
61,1.2378559045645656,1.3389907783391524,3.567331762946382,1.7623551694714292,1.391741782426834,1.4910655736923217,3.511663872003555,1.7171213418245315,0.67158,0.64208,0.41128,0.5669,0.6246,0.6152,0.4426,0.5718
62,1.2310361065426652,1.3278562046435414,3.5521120587173773,1.7521973240132234,1.384826761484146,1.4818508982658387,3.4915182888507843,1.7034844547510146,0.67322,0.64596,0.4148,0.56876,0.6259,0.6188,0.4442,0.5732
63,1.2310482318304024,1.33224599093807,3.5380237808032913,1.7487947545489486,1.3817014902830125,1.4898615330457687,3.472000706195831,1.6918096095323563,0.67318,0.64396,0.41566,0.56754,0.6271,0.6164,0.4458,0.574
64,1.2274199170725686,1.3283866497935082,3.525645387415983,1.7430645312581743,1.385787585377693,1.4768620252609252,3.4678114712238313,1.6975093990564347,0.67576,0.64514,0.41786,0.56904,0.6258,0.615,0.4471,0.574
65,1.2255594949333035,1.3287719342173363,3.5116123423284415,1.7368148960629288,1.38200523853302,1.480629590153694,3.4490957081317903,1.6866998016834258,0.67624,0.64484,0.42054,0.5702,0.6254,0.6159,0.448,0.5765
66,1.2239536463606113,1.328165901862845,3.4978511905183596,1.730781571597469,1.388365176320076,1.484101042151451,3.4369529843330384,1.6893302500247955,0.67686,0.64832,0.4234,0.5745,0.6263,0.6153,0.4493,0.5748
67,1.2255369643775784,1.331818274697479,3.486658793322894,1.7276735013845015,1.3860954135656356,1.4896876484155654,3.424362474679947,1.6845294207334518,0.67678,0.64462,0.42486,0.57108,0.6275,0.6122,0.4501,0.5766
68,1.2160572291028744,1.320611567521582,3.468882229863381,1.7171096686197787,1.3829557240009307,1.485056045651436,3.4097364485263824,1.6758138924837112,0.67838,0.64734,0.42762,0.57268,0.6273,0.6174,0.4534,0.5765
69,1.2148167554821288,1.3216153161258113,3.455894164893092,1.7131581908586073,1.3807213008403778,1.4827591925859451,3.394997054338455,1.6702840745449066,0.678,0.64814,0.42808,0.57308,0.6269,0.6163,0.4554,0.5773
70,1.2228150489378948,1.332501795827126,3.446544995113295,1.7146864059020062,1.3900679439306258,1.489677157998085,3.385814982652664,1.6757019758224487,0.67586,0.64584,0.42942,0.57334,0.6241,0.6134,0.4532,0.5789
71,1.2108927065012407,1.3186741118528404,3.432237598360801,1.7034310138955409,1.3785193741321564,1.4796231001615525,3.367889404296875,1.6605999141931533,0.67962,0.64754,0.42928,0.57384,0.627,0.615,0.4563,0.5778
72,1.2094516310156609,1.314900395821552,3.418780578642475,1.6971999206105057,1.3773074179887772,1.4741482496261598,3.3559979856014253,1.6564481914043427,0.68028,0.64782,0.43326,0.57594,0.626,0.6141,0.4586,0.5811
73,1.21087376864589,1.3164524630624421,3.407701770870053,1.694935962861898,1.3797032922506332,1.4793234407901763,3.3428547978401184,1.6557669907808303,0.6797,0.64638,0.43456,0.57502,0.6282,0.6162,0.4603,0.5775
74,1.2055832971723712,1.3143255102391145,3.3966275222447453,1.6926289638694452,1.3844130426645278,1.4876447200775147,3.3302826404571535,1.6553540587425233,0.6817,0.6512,0.43396,0.57748,0.6254,0.6149,0.46,0.5793
75,1.2023143859542147,1.3111340920535886,3.3808327925448514,1.6827648677388016,1.3834088623523713,1.4877272963523864,3.321614909172058,1.6516061127185822,0.68054,0.6511,0.43676,0.57658,0.6265,0.6171,0.4603,0.5799
76,1.1999712026849085,1.3108370967057286,3.3669556634766713,1.6774033922321943,1.3801129579544067,1.4720928579568864,3.3066975474357605,1.6467445224523545,0.68288,0.65008,0.4397,0.57898,0.6257,0.6191,0.4627,0.5826
77,1.2001029678753443,1.3084568837467505,3.3574745460432402,1.6753314557124157,1.3868179678916932,1.4784897714853287,3.297290360927582,1.6503574132919312,0.68136,0.6495,0.43858,0.57978,0.6266,0.6164,0.4635,0.5806
78,1.1938265817505973,1.3080244003509989,3.344960584932444,1.6669293076408154,1.381274077296257,1.4759687781333923,3.287081390619278,1.6425740450620652,0.68578,0.65064,0.43994,0.581,0.6299,0.6199,0.4645,0.5825
79,1.1993693314036544,1.317625763464947,3.332882285118103,1.6679908225730973,1.3727423936128615,1.4694587409496307,3.2644802033901215,1.6288356930017471,0.68242,0.64856,0.44214,0.58018,0.6274,0.6174,0.4671,0.5836
80,1.1889308605875288,1.3018855312649085,3.3205376340418447,1.658841195763374,1.382276701927185,1.4777808636426926,3.256953537464142,1.6362524718046187,0.68284,0.65086,0.44312,0.58132,0.6258,0.6143,0.4669,0.5813
81,1.1866402501354412,1.3003244403065468,3.3075095196159516,1.652532352476704,1.3758883148431778,1.4770762205123902,3.2393127560615538,1.625076287984848,0.68496,0.65138,0.44394,0.58466,0.6296,0.6128,0.4682,0.5828
82,1.1943616970461242,1.3121066993596602,3.2994476179687346,1.6576119466703765,1.3827250391244887,1.4781226873397828,3.235536015033722,1.6315551698207855,0.68382,0.65,0.44578,0.58154,0.627,0.6116,0.4683,0.5827
83,1.1855980401136437,1.2987218748550027,3.2848478312395057,1.646253454441927,1.3819162458181382,1.4787548363208771,3.2243566274642945,1.62726169526577,0.68544,0.65374,0.4444,0.58672,0.6272,0.6195,0.4681,0.5824
84,1.189390805302834,1.309239389336839,3.274331055125412,1.6468182571080265,1.3736227065324784,1.4691605597734452,3.2019489884376524,1.6145155549049377,0.6845,0.64926,0.44704,0.58158,0.6288,0.6176,0.4732,0.5851
85,1.181033703745628,1.2986749313315566,3.2608297369918047,1.6392022602412166,1.3774192661046982,1.474430412054062,3.1935144543647764,1.617457327246666,0.685,0.65102,0.44958,0.58358,0.6302,0.6176,0.4718,0.5846
86,1.1873228051224534,1.3064219404240043,3.25033244064876,1.638560880811847,1.3788522571325301,1.4782014280557632,3.184102642536163,1.615924522280693,0.68346,0.64916,0.44998,0.5848,0.6277,0.614,0.4714,0.5849
87,1.1792770265316477,1.2985527366399765,3.2394240449885934,1.630102653284462,1.3769204139709472,1.4825287282466888,3.1676806926727297,1.6094892144203186,0.68774,0.65374,0.45478,0.58796,0.6275,0.6139,0.4742,0.5842
88,1.1766069929818719,1.2957869248122584,3.225575773083434,1.6255695296793569,1.3768675297498703,1.4755671918392181,3.162461930513382,1.6094008654356002,0.68722,0.65166,0.4506,0.58926,0.6291,0.6125,0.4728,0.5874
89,1.1744095382033561,1.2924834210045484,3.2174463332915795,1.62094924583727,1.3827594429254533,1.4773296684026718,3.1491477727890014,1.6120670557022094,0.68598,0.6524,0.45294,0.58864,0.6286,0.6134,0.4741,0.5854
90,1.174353304262064,1.29539912330861,3.2050298136107775,1.6195964284089146,1.3761695057153702,1.4698455721139907,3.1358318388462068,1.6028516322374344,0.68798,0.65372,0.4543,0.58902,0.631,0.6187,0.4763,0.5858
91,1.1706928689869083,1.2946771614405574,3.192170244090411,1.6140561614717757,1.376454335451126,1.4779470920562745,3.1218992710113525,1.5983652025461197,0.68786,0.65146,0.45614,0.58748,0.6291,0.6171,0.4766,0.5862
92,1.1699745150244967,1.2911065798632952,3.1833580635031877,1.6121523191734237,1.3722906470298768,1.4637909799814224,3.114405131340027,1.595994034409523,0.6878,0.65186,0.45892,0.58928,0.6299,0.621,0.4787,0.5863
93,1.1750597473309965,1.2999027712004525,3.1740889853360703,1.6140136730914214,1.3715611070394516,1.464552915096283,3.095761716365814,1.5898300230503082,0.68734,0.653,0.45644,0.58896,0.6307,0.6227,0.4785,0.5887
94,1.1708107885657524,1.2957249143902136,3.1629474832087148,1.6092864670315568,1.3751554042100906,1.4659068405628204,3.0944226384162903,1.593646866083145,0.6874,0.65168,0.45608,0.58818,0.6303,0.6193,0.4798,0.5885
95,1.171233051589557,1.2940645759202996,3.1541201861537234,1.606300948225722,1.3690513908863067,1.4639995336532592,3.07667515873909,1.5837933540344238,0.6879,0.65148,0.45878,0.58876,0.6303,0.6215,0.4815,0.5897
96,1.1720082151646516,1.297012069091505,3.1416743312563216,1.6028187968293015,1.3788210302591324,1.4698629647493362,3.0727621734142305,1.5925421059131621,0.68992,0.65306,0.46134,0.59128,0.629,0.6164,0.4795,0.588
97,1.1671042062190113,1.2933683225086756,3.129047317164285,1.595585466039424,1.3711208522319793,1.4642356634140015,3.056970363855362,1.5820346236228944,0.68804,0.65208,0.4603,0.58932,0.6303,0.6221,0.4824,0.5896
98,1.1668209269338725,1.290490981267423,3.1206647534759675,1.5945803778512138,1.3751597285270691,1.4650598615407944,3.054378068447113,1.5863721758127212,0.68844,0.65362,0.4624,0.59278,0.6282,0.6196,0.4818,0.5895
99,1.1572601126164805,1.2799707693713052,3.1102723661734135,1.586126949105944,1.3708339393138886,1.470182129740715,3.0319212794303896,1.5760088384151458,0.68998,0.65508,0.462,0.5926,0.6287,0.6167,0.4829,0.5896
100,1.161612820564484,1.2886013802216978,3.100169780303021,1.587332351475346,1.368875366449356,1.4648183643817902,3.0228176355361938,1.5737495988607406,0.69018,0.654,0.46304,0.5928,0.6307,0.6216,0.484,0.5913


==> data/CIFAR100_Trans_Effb0_Alpha_10_c_1_innerup_2000_BS_256_E_100_S_1.csv <==
epoch_index,train_loss_DC_FW,train_loss_FW,train_loss_SGD_3,train_loss_SGD_2,val_loss_DC_FW,val_loss_FW,val_loss_SGD_3,val_loss_SGD_2,train_acc_DC_FW,train_acc_FW,train_acc_SGD_3,train_acc_SGD_2,val_acc_DC_FW,val_acc_FW,val_acc_SGD_3,val_acc_SGD_2
1,3.87607320839045,6.329199898607877,4.618500845772879,4.523232642485171,3.17661452293396,2.1337259262800217,4.600102329254151,4.401522922515869,0.2883,0.3552,0.01202,0.03524,0.4724,0.4742,0.0122,0.0978
2,2.875246849595284,1.9168803837834572,4.595729341312331,4.320169047433502,2.491884911060333,1.6945735573768617,4.576893103122711,4.200449585914612,0.47438,0.50606,0.01528,0.13678,0.513,0.5535,0.0174,0.238
3,2.396858268854569,1.7338006922176905,4.5742151445272015,4.134128881960499,2.166892910003662,1.6262445509433747,4.55374391078949,4.012396538257599,0.50878,0.54564,0.0196,0.2453,0.5396,0.5729,0.0222,0.3319
4,2.1543040451954822,1.6733660910810744,4.551478359164024,3.960167330138537,1.9852183133363723,1.6003566265106202,4.53093546628952,3.8362011432647707,0.52878,0.5613,0.02476,0.32108,0.5506,0.577,0.0292,0.3886
5,2.006547752691775,1.6323361956343359,4.530523944874199,3.798709678406618,1.873414197564125,1.5776146441698073,4.5088253855705265,3.6727531611919404,0.54166,0.5745,0.03066,0.36738,0.5603,0.5832,0.0376,0.4185
6,1.9136063718065923,1.609714227671526,4.509393706613658,3.6472932538207696,1.7997332006692885,1.5555858552455901,4.485873770713806,3.5168427348136904,0.55312,0.58194,0.037,0.3979,0.5694,0.5915,0.0468,0.4412
7,1.8431598458971297,1.5893790217078463,4.486771457049311,3.5056633268083846,1.7543916612863542,1.557963365316391,4.46477335691452,3.3810228049755096,0.56234,0.5865,0.04472,0.41868,0.5749,0.5898,0.0599,0.4571
8,1.792416446671194,1.5804171671672744,4.466710251204821,3.3765207881830177,1.7266069799661636,1.562339675426483,4.44375878572464,3.255220377445221,0.56908,0.5896,0.05376,0.4359,0.5757,0.5897,0.0719,0.4646
9,1.7461241039694573,1.568787012173205,4.4449257364078445,3.2550103676562405,1.6904184162616729,1.549056774377823,4.422486436367035,3.1404973804950713,0.57662,0.59154,0.06364,0.44814,0.5822,0.5976,0.0854,0.4762
10,1.7142124467966509,1.5653736852869695,4.425485956425569,3.1477255711750107,1.6590611457824707,1.5422926276922226,4.400978851318359,3.027043932676315,0.5822,0.59514,0.07446,0.46166,0.5849,0.5958,0.099,0.4828
11,1.6852396519816653,1.562615378778808,4.40687158642983,3.0500431328403708,1.639702969789505,1.547308197617531,4.3789538741111755,2.923051303625107,0.58536,0.5967,0.0851,0.46718,0.5857,0.5936,0.1116,0.4898
12,1.6592015350351528,1.5583363728863853,4.385431479434578,2.9572976511351916,1.6215601325035096,1.5468668937683105,4.359508693218231,2.839374136924744,0.58706,0.59772,0.09686,0.47298,0.5913,0.5951,0.1266,0.4964
13,1.6278371074978186,1.5470931718544083,4.365862128685932,2.8706636076070824,1.6026291310787202,1.5409835666418075,4.338375806808472,2.753292644023895,0.59604,0.60146,0.1069,0.4813,0.5927,0.5932,0.142,0.4992
14,1.6104638746806554,1.5483319516084633,4.346934449915984,2.7968676345688954,1.5826860278844834,1.5359177500009538,4.317610037326813,2.673411625623703,0.59836,0.6017,0.1208,0.48594,0.5954,0.5979,0.1541,0.5074
15,1.5937289175938587,1.5472447659288133,4.3280660643869515,2.7270326748186227,1.572020450234413,1.534157755970955,4.297327196598053,2.6058762788772585,0.59988,0.59946,0.13194,0.49186,0.5985,0.5967,0.1712,0.5089
16,1.5732441921623386,1.5416928450671994,4.308443383294708,2.66069047548333,1.5634731024503707,1.5394946128129958,4.277893769741058,2.5455089271068574,0.6028,0.60018,0.1443,0.49308,0.5982,0.5953,0.1861,0.5129
17,1.5550813930375236,1.5371967231740757,4.288236961072805,2.59922008611718,1.5640397161245345,1.5483550012111664,4.260770928859711,2.5024592578411102,0.60902,0.60498,0.15654,0.50022,0.598,0.5955,0.199,0.5133
18,1.5408185665704766,1.5335362377215405,4.269008055025218,2.5435918168145784,1.5506722301244735,1.5398875802755356,4.239959943294525,2.442483049631119,0.61028,0.6049,0.16922,0.50178,0.6007,0.596,0.2143,0.5203
19,1.5352874976031634,1.5338445932281262,4.251357370493364,2.4950315903644174,1.5429833501577377,1.532926505804062,4.21808614730835,2.385073959827423,0.61458,0.60638,0.1817,0.50402,0.6047,0.5971,0.2262,0.5224
20,1.5294971234944401,1.5327726991809145,4.2312158905729955,2.447051840169089,1.5379019796848297,1.5285890728235245,4.198890352249146,2.3400838017463683,0.61574,0.60524,0.19286,0.50808,0.6069,0.5988,0.2399,0.5268
21,1.5245757917968594,1.5332248910349242,4.213012091967524,2.4051942144121443,1.538943463563919,1.5353814750909804,4.180831837654114,2.3041558444499968,0.61894,0.60534,0.20536,0.5132,0.6031,0.5958,0.2508,0.5283
22,1.5172598994508082,1.5301394128069585,4.19479487380203,2.3654278942516873,1.5312948375940323,1.5291989415884018,4.160989451408386,2.2623716235160827,0.62166,0.60766,0.21568,0.51508,0.6088,0.6,0.2635,0.5313
23,1.511569235397845,1.5295438389388882,4.176900416004415,2.3290966080159556,1.5285360842943192,1.5294888406991958,4.140355253219605,2.2229591488838194,0.62394,0.60794,0.2241,0.51598,0.6082,0.5983,0.2715,0.5319
24,1.5045378384541492,1.5252494009173647,4.158177658003204,2.292112114478131,1.5338688313961029,1.5347313195466996,4.125309753417969,2.200891578197479,0.62396,0.60808,0.23592,0.5202,0.61,0.5983,0.2832,0.5334
25,1.499958714660333,1.5224139021367442,4.141026725574416,2.259903680305092,1.5249316960573196,1.5282119274139405,4.104030096530915,2.1634710311889647,0.62734,0.60794,0.2445,0.52308,0.6112,0.5997,0.2903,0.5365
26,1.4962793394010894,1.5241055853512822,4.123323119416529,2.2310675449517308,1.5174522340297698,1.5258124470710754,4.083204370737076,2.1279270201921463,0.62636,0.60632,0.2507,0.5235,0.6116,0.5997,0.3035,0.5405
27,1.4950578857441337,1.5281023596014296,4.105210112065685,2.2058189626859157,1.5191327393054963,1.5270078867673873,4.067275583744049,2.1092690974473953,0.62902,0.60748,0.26284,0.52564,0.6124,0.5994,0.312,0.5416
28,1.4881761286939894,1.5232677484045223,4.086350891054893,2.177617776150606,1.5199477076530457,1.530562761425972,4.0484890103340145,2.085986766219139,0.6317,0.60756,0.27296,0.5282,0.6105,0.5998,0.3189,0.5419
29,1.4868447020345805,1.5263810887628673,4.069199025630951,2.1557726397806283,1.516638445854187,1.5288419038057328,4.029896193742752,2.061097741127014,0.63372,0.6091,0.2786,0.53008,0.6135,0.6008,0.3274,0.5429
30,1.4764675485844514,1.5190650017894045,4.0520278653320005,2.128352539879935,1.5123225778341294,1.5271975636482238,4.010578709840774,2.037162682414055,0.63386,0.60944,0.28628,0.53146,0.6131,0.5983,0.3325,0.5459
31,1.4750521566186632,1.5216879729105501,4.033799291873465,2.1071514979917176,1.511818093061447,1.527825254201889,3.992046421766281,2.016565415263176,0.63452,0.60974,0.29544,0.5329,0.6094,0.5992,0.3421,0.5464
32,1.4722123790760429,1.5217081971314488,4.016803062691981,2.0875977977197997,1.5066339761018752,1.5233304053544998,3.974608689546585,1.9960967987775802,0.63452,0.61024,0.30216,0.5333,0.6144,0.6025,0.3468,0.5489
33,1.4715952301511959,1.524048267578592,4.001183253161761,2.072177402218994,1.5054561078548432,1.5230265885591507,3.957712936401367,1.9803175270557403,0.63508,0.6091,0.30844,0.5361,0.6139,0.6027,0.352,0.5486
34,1.4630864262580872,1.5189802500666405,3.9830949853877633,2.0494741602819793,1.5157214373350143,1.5347661197185516,3.94437717795372,1.974883222579956,0.63772,0.6087,0.3127,0.5373,0.6124,0.5971,0.3576,0.5488
35,1.4617940065812092,1.5202045556233854,3.9667529500260645,2.034296833130778,1.5028393387794494,1.5247852742671966,3.920159524679184,1.9445168048143386,0.6383,0.61112,0.32096,0.5398,0.6136,0.6002,0.3656,0.5527
36,1.4555545552652709,1.5165357291698456,3.948622386066281,2.0140824719351165,1.5052152454853058,1.5275317668914794,3.9058495581150057,1.9351580142974854,0.63918,0.6093,0.32682,0.54104,0.6122,0.5981,0.3697,0.5526
37,1.4544372193667354,1.518793517837719,3.932995610091151,2.000465078013284,1.5088815569877625,1.5332844227552413,3.891324830055237,1.9278721898794173,0.64048,0.61078,0.32948,0.54134,0.6108,0.6004,0.3723,0.5531
38,1.4544343078623012,1.5233992052321532,3.9157476181886635,1.9875203158174242,1.4999646574258805,1.5257420808076858,3.8717591404914855,1.9074806809425353,0.6399,0.60906,0.33826,0.54086,0.6137,0.5998,0.3796,0.5548
39,1.448315968927072,1.51877376254724,3.9009411420140947,1.9718581389407723,1.4927989333868026,1.5212565779685974,3.8492170333862306,1.884067040681839,0.64052,0.61002,0.34118,0.54504,0.6141,0.6014,0.3846,0.5579
40,1.4473902187785324,1.5185679750783103,3.8833246437870725,1.958521042551313,1.498098334670067,1.5255073726177215,3.837061619758606,1.880108016729355,0.64234,0.61106,0.34632,0.5458,0.6145,0.5999,0.3889,0.5561
41,1.4410600595328273,1.5155152362220141,3.8661496627087497,1.9415335168643875,1.4982517063617706,1.5263874620199203,3.81846484541893,1.86781544983387,0.64296,0.61088,0.3509,0.54814,0.6144,0.5999,0.3931,0.5557
42,1.4419175234376167,1.5172142471585954,3.8508667106531105,1.9313715039467325,1.4981726825237274,1.5260000944137573,3.805523544549942,1.8597697198390961,0.64352,0.61086,0.35684,0.54778,0.6155,0.602,0.394,0.5579
43,1.4381884743972702,1.5156738186369136,3.835285948247326,1.9190854314638643,1.4959154784679414,1.526672911643982,3.785947799682617,1.8459554046392441,0.6437,0.6107,0.3609,0.54992,0.6141,0.6011,0.3969,0.56
44,1.4331673097853759,1.5105573693100287,3.8185432808739797,1.9033386974918598,1.4950103431940078,1.5238498240709304,3.7705183565616607,1.835573273897171,0.64482,0.6129,0.36452,0.55148,0.6149,0.6007,0.4028,0.5622
45,1.4373840142269523,1.5155947688890963,3.8035680688157374,1.8960232947553908,1.4984151124954224,1.5302831470966338,3.7516693592071535,1.828149488568306,0.64558,0.61222,0.37014,0.55306,0.615,0.6019,0.4021,0.5587
46,1.4358511183943068,1.5135400404735488,3.7867564984730313,1.8844400206390692,1.4990377485752107,1.5276565164327622,3.7407379746437073,1.8216701477766037,0.64386,0.61196,0.37062,0.552,0.6145,0.5995,0.4078,0.5596
47,1.4318804740905762,1.5140867701598577,3.772489547729492,1.8744784137424157,1.4896261423826218,1.5217318743467332,3.717531669139862,1.8018290430307389,0.64608,0.61212,0.3732,0.55652,0.6169,0.6003,0.4109,0.5635
48,1.432993313487695,1.516177023551902,3.7575717203471126,1.8661973038498236,1.4939651787281036,1.5258914649486541,3.706303584575653,1.8007971793413162,0.6457,0.61142,0.37728,0.55516,0.6153,0.5983,0.4131,0.5642
49,1.4298194026460453,1.5146953889301844,3.740332922156976,1.8551206381953493,1.4946258455514907,1.5273774087429046,3.6896412432193757,1.7928946495056153,0.64592,0.61036,0.3814,0.55428,0.6178,0.6003,0.4161,0.5642
50,1.4290189329458742,1.51557229246412,3.726932757971238,1.8480381229702307,1.4898672908544541,1.5229217678308486,3.6713014900684358,1.78032648563385,0.64668,0.61024,0.38442,0.55402,0.6142,0.6011,0.4183,0.565
51,1.4272164027301633,1.5141145003085235,3.710431362901415,1.8369542500194238,1.4922696948051453,1.5266930103302,3.6590393424034118,1.7767630249261857,0.64426,0.61122,0.38696,0.55772,0.6178,0.6005,0.4213,0.5656
52,1.4263800400860456,1.514967670854257,3.69627477198231,1.829502171399642,1.4945535063743591,1.5296594500541687,3.646145898103714,1.7741038501262665,0.64656,0.61206,0.39074,0.55858,0.6154,0.599,0.422,0.5662
53,1.4194505044392176,1.5099260210990906,3.6771445724428915,1.8150995020963707,1.493057131767273,1.528831359744072,3.6305815517902373,1.7646870762109756,0.65044,0.61332,0.39582,0.5607,0.6155,0.5992,0.4252,0.5673
54,1.423318360533033,1.5143680256240222,3.6668373394985587,1.8128394600079984,1.4894671738147736,1.5269417375326158,3.613215112686157,1.7563762962818146,0.6492,0.61288,0.3959,0.56136,0.616,0.5994,0.4257,0.567
55,1.4190370549961013,1.5120593595261476,3.650446964769947,1.8031222856774622,1.4894237726926804,1.5273224234580993,3.598495763540268,1.7480877041816711,0.6492,0.61266,0.39874,0.56262,0.6164,0.5994,0.4309,0.569
56,1.418746023153772,1.513957189662116,3.637387763480751,1.7973117256651119,1.4884443432092667,1.5279060035943985,3.5822429180145265,1.743368500471115,0.64784,0.61148,0.40116,0.5626,0.6161,0.601,0.4318,0.5693
57,1.415753377335412,1.5133595679487502,3.622027575969696,1.7900160897751243,1.492715871334076,1.5324617862701415,3.570260775089264,1.7425740271806718,0.64958,0.61122,0.40476,0.56288,0.6152,0.601,0.4328,0.5686
58,1.4139653985597649,1.5116534628430192,3.6093539413140743,1.7820264204424254,1.4834569305181504,1.5236609548330307,3.5519982039928437,1.726388731598854,0.6502,0.61188,0.40578,0.56396,0.6187,0.601,0.438,0.5706
59,1.413806892171198,1.5128835853265257,3.595279472214835,1.7759135006641855,1.4775974184274674,1.5193617165088653,3.533538579940796,1.7152079045772552,0.65018,0.61298,0.40576,0.56428,0.618,0.6024,0.4404,0.573
60,1.407396589614907,1.509562458919019,3.578995482045777,1.7650007921822217,1.4826980084180832,1.5258478343486785,3.519377279281616,1.7156804531812668,0.65056,0.6139,0.4106,0.5675,0.6159,0.5992,0.4422,0.5716
61,1.4103729676227181,1.5121143910349633,3.567331762946382,1.7623551694714292,1.4887673079967498,1.5310446321964264,3.511663872003555,1.7171213418245315,0.64932,0.61242,0.41128,0.5669,0.6168,0.6012,0.4426,0.5718
62,1.4052961803212458,1.5082392230325816,3.5521120587173773,1.7521973240132234,1.4799365401268005,1.5232702165842056,3.4915182888507843,1.7034844547510146,0.64992,0.61316,0.4148,0.56876,0.6172,0.6013,0.4442,0.5732
63,1.4064965205533164,1.511159502121867,3.5380237808032913,1.7487947545489486,1.475830438733101,1.520123353600502,3.472000706195831,1.6918096095323563,0.6496,0.61234,0.41566,0.56754,0.6184,0.6025,0.4458,0.574
64,1.4061614944010365,1.5109707998986146,3.525645387415983,1.7430645312581743,1.4837977021932602,1.526130172610283,3.4678114712238313,1.6975093990564347,0.6515,0.61344,0.41786,0.56904,0.6162,0.6017,0.4471,0.574
65,1.406013042342906,1.5114331367064495,3.5116123423284415,1.7368148960629288,1.4788592517375947,1.5210109531879425,3.4490957081317903,1.6866998016834258,0.65152,0.6128,0.42054,0.5702,0.6182,0.6028,0.448,0.5765
66,1.4052942145843894,1.5110923574895274,3.4978511905183596,1.730781571597469,1.4853644698858262,1.5290047377347946,3.4369529843330384,1.6893302500247955,0.65336,0.61476,0.4234,0.5745,0.6177,0.6011,0.4493,0.5748
67,1.408427090669165,1.5140149125031062,3.486658793322894,1.7276735013845015,1.4849558740854263,1.5285479307174683,3.424362474679947,1.6845294207334518,0.65256,0.61236,0.42486,0.57108,0.6169,0.6021,0.4501,0.5766
68,1.402256755804529,1.5086438558539566,3.468882229863381,1.7171096686197787,1.4828839868307113,1.5252767324447631,3.4097364485263824,1.6758138924837112,0.6544,0.6129,0.42762,0.57268,0.6196,0.6003,0.4534,0.5765
69,1.4030661467386751,1.510247836915814,3.455894164893092,1.7131581908586073,1.4803038477897643,1.5241986691951752,3.394997054338455,1.6702840745449066,0.65322,0.61306,0.42808,0.57308,0.6181,0.5988,0.4554,0.5773
70,1.4106059421081931,1.517687273268797,3.446544995113295,1.7146864059020062,1.4895188748836516,1.5335579365491867,3.385814982652664,1.6757019758224487,0.65096,0.6121,0.42942,0.57334,0.6121,0.6005,0.4532,0.5789
71,1.4000156637357206,1.5099201901834838,3.432237598360801,1.7034310138955409,1.4778455555438996,1.5229008466005325,3.367889404296875,1.6605999141931533,0.653,0.61294,0.42928,0.57384,0.6176,0.6015,0.4563,0.5778
72,1.4003124048515243,1.5092054562909263,3.418780578642475,1.6971999206105057,1.4778127133846284,1.5214025020599364,3.3559979856014253,1.6564481914043427,0.65376,0.6127,0.43326,0.57594,0.6179,0.6017,0.4586,0.5811
73,1.402373494542375,1.5110093276111447,3.407701770870053,1.694935962861898,1.480726233124733,1.524597817659378,3.3428547978401184,1.6557669907808303,0.65384,0.61256,0.43456,0.57502,0.6182,0.6018,0.4603,0.5775
74,1.4011605400211957,1.5122806922513612,3.3966275222447453,1.6926289638694452,1.4844613879919053,1.5295204162597655,3.3302826404571535,1.6553540587425233,0.65578,0.61492,0.43396,0.57748,0.6165,0.6004,0.46,0.5793
75,1.3978396678457454,1.5085335288728987,3.3808327925448514,1.6827648677388016,1.484818559885025,1.5291032671928406,3.321614909172058,1.6516061127185822,0.65276,0.61396,0.43676,0.57658,0.6179,0.6026,0.4603,0.5799
76,1.3966516457041915,1.5090421073290767,3.3669556634766713,1.6774033922321943,1.4811614632606507,1.5277351289987564,3.3066975474357605,1.6467445224523545,0.656,0.61322,0.4397,0.57898,0.616,0.6011,0.4627,0.5826
77,1.3963732804570879,1.509648127215249,3.3574745460432402,1.6753314557124157,1.4871776521205902,1.5350222438573837,3.297290360927582,1.6503574132919312,0.65358,0.61302,0.43858,0.57978,0.6152,0.599,0.4635,0.5806
78,1.3915106885287227,1.5061383150061782,3.344960584932444,1.6669293076408154,1.4836605936288834,1.5291329830884934,3.287081390619278,1.6425740450620652,0.65558,0.61578,0.43994,0.581,0.6187,0.603,0.4645,0.5825
79,1.3987243205917126,1.5129996513833806,3.332882285118103,1.6679908225730973,1.4737047135829926,1.5201932460069656,3.2644802033901215,1.6288356930017471,0.65368,0.61296,0.44214,0.58018,0.6178,0.6028,0.4671,0.5836
80,1.3903872005793514,1.5068656656206871,3.3205376340418447,1.658841195763374,1.4826542913913727,1.530220627784729,3.256953537464142,1.6362524718046187,0.65432,0.61326,0.44312,0.58132,0.6156,0.5999,0.4669,0.5813
81,1.38865427216705,1.5036089809573427,3.3075095196159516,1.652532352476704,1.4762832581996919,1.5235966980457305,3.2393127560615538,1.625076287984848,0.65614,0.61526,0.44394,0.58466,0.619,0.5998,0.4682,0.5828
82,1.3969343925008968,1.5136365501248106,3.2994476179687346,1.6576119466703765,1.4849226415157317,1.5317056328058243,3.235536015033722,1.6315551698207855,0.65414,0.61228,0.44578,0.58154,0.6153,0.598,0.4683,0.5827
83,1.3896503868151684,1.5055191541204647,3.2848478312395057,1.646253454441927,1.4841016680002213,1.531058782339096,3.2243566274642945,1.62726169526577,0.65694,0.61388,0.4444,0.58672,0.6148,0.602,0.4681,0.5824
84,1.3937018422447904,1.511395447716421,3.274331055125412,1.6468182571080265,1.4738094478845596,1.5219070076942445,3.2019489884376524,1.6145155549049377,0.65418,0.61362,0.44704,0.58158,0.6201,0.601,0.4732,0.5851
85,1.3876410570679878,1.5067675642821254,3.2608297369918047,1.6392022602412166,1.477731430530548,1.5276329785585403,3.1935144543647764,1.617457327246666,0.65732,0.61432,0.44958,0.58358,0.6164,0.6001,0.4718,0.5846
86,1.391870463989219,1.5107263168510126,3.25033244064876,1.638560880811847,1.4793064206838609,1.5296848237514495,3.184102642536163,1.615924522280693,0.65434,0.61408,0.44998,0.5848,0.6175,0.6008,0.4714,0.5849
87,1.3862767955478357,1.5064689760305443,3.2394240449885934,1.630102653284462,1.4759511500597,1.5260135650634765,3.1676806926727297,1.6094892144203186,0.6583,0.61652,0.45478,0.58796,0.6159,0.6003,0.4742,0.5842
88,1.3840037328856332,1.5045198609634323,3.225575773083434,1.6255695296793569,1.4777825325727463,1.5277133643627168,3.162461930513382,1.6094008654356002,0.65856,0.6151,0.4506,0.58926,0.6175,0.6019,0.4728,0.5874
89,1.3825538091513576,1.5026541066413024,3.2174463332915795,1.62094924583727,1.4831368029117584,1.5330632865428924,3.1491477727890014,1.6120670557022094,0.6562,0.61568,0.45294,0.58864,0.6179,0.5999,0.4741,0.5854
90,1.3852680362000758,1.5062984818098497,3.2050298136107775,1.6195964284089146,1.4769156277179718,1.5271607309579849,3.1358318388462068,1.6028516322374344,0.65732,0.61562,0.4543,0.58902,0.6186,0.6015,0.4763,0.5858
91,1.3833657284172214,1.5045344890380392,3.192170244090411,1.6140561614717757,1.4773215770721435,1.5267662137746811,3.1218992710113525,1.5983652025461197,0.65574,0.61312,0.45614,0.58748,0.6179,0.5997,0.4766,0.5862
92,1.3845615636329263,1.5044000167019513,3.1833580635031877,1.6121523191734237,1.4756330519914627,1.5253147423267364,3.114405131340027,1.595994034409523,0.65756,0.6144,0.45892,0.58928,0.6174,0.6022,0.4787,0.5863
93,1.3909102726955802,1.510931313646083,3.1740889853360703,1.6140136730914214,1.4727622121572495,1.5222629129886627,3.095761716365814,1.5898300230503082,0.65582,0.61434,0.45644,0.58896,0.6209,0.6027,0.4785,0.5887
94,1.3874367943831853,1.509022825226492,3.1629474832087148,1.6092864670315568,1.4797361314296722,1.5274406015872954,3.0944226384162903,1.593646866083145,0.65672,0.6129,0.45608,0.58818,0.619,0.6016,0.4798,0.5885
95,1.3885764735085624,1.508245793532352,3.1541201861537234,1.606300948225722,1.472670665383339,1.521565330028534,3.07667515873909,1.5837933540344238,0.65592,0.61212,0.45878,0.58876,0.6193,0.6028,0.4815,0.5897
96,1.3900218429614086,1.509806510137052,3.1416743312563216,1.6028187968293015,1.4831132680177688,1.5316597938537597,3.0727621734142305,1.5925421059131621,0.65758,0.61438,0.46134,0.59128,0.6174,0.5994,0.4795,0.588
97,1.3861743856449515,1.505552623953138,3.129047317164285,1.595585466039424,1.4749153584241868,1.5244542568922044,3.056970363855362,1.5820346236228944,0.65462,0.61284,0.4603,0.58932,0.6209,0.6021,0.4824,0.5896
98,1.3882763130324227,1.508238852632289,3.1206647534759675,1.5945803778512138,1.4811723679304123,1.5300331979990005,3.054378068447113,1.5863721758127212,0.65632,0.612,0.4624,0.59278,0.6177,0.6017,0.4818,0.5895
99,1.3806479913847787,1.5012873234797497,3.1102723661734135,1.586126949105944,1.4735036849975587,1.5235850542783738,3.0319212794303896,1.5760088384151458,0.65748,0.61506,0.462,0.5926,0.6187,0.6023,0.4829,0.5896
100,1.3840275686614367,1.5062114748419548,3.100169780303021,1.587332351475346,1.4718639582395554,1.522506183385849,3.0228176355361938,1.5737495988607406,0.65608,0.61414,0.46304,0.5928,0.6207,0.6028,0.484,0.5913


==> data/CIFAR10_CNN_Alpha_10_c_100_innerup_10000_BS_256_E_100_S_1.csv <==
epoch_index,train_loss_DC_FW,train_loss_FW,train_loss_SGD_3,train_loss_SGD_2,val_loss_DC_FW,val_loss_FW,val_loss_SGD_3,val_loss_SGD_2,train_acc_DC_FW,train_acc_FW,train_acc_SGD_3,train_acc_SGD_2,val_acc_DC_FW,val_acc_FW,val_acc_SGD_3,val_acc_SGD_2
1,1.2590519500022033,54076.60563014113,1.8983388676935313,1.3991647472186965,1.346545797586441,1541.500018310547,1.6499082922935486,1.1765975505113602,0.5536,0.13514,0.32004,0.50164,0.5363,0.1751,0.417,0.5854
2,0.770845329579042,777.3460107920121,1.5529828369617462,1.0101527559513948,0.8954737156629562,928.8718963623047,1.4809529155492782,1.0209706217050551,0.72708,0.21846,0.4508,0.64752,0.6959,0.136,0.4746,0.6355
3,0.5537621384980728,389.6826576700016,1.4155827858010117,0.8284342042645629,0.9743871062994003,2524711.934022522,1.3890549391508102,0.9806135728955269,0.80664,0.31136,0.50186,0.71426,0.6862,0.2458,0.5064,0.6569
4,0.39004589001439055,154.18813004785653,1.3234811127185822,0.6969047806092671,0.9647896632552146,2698814.952773285,1.3223402678966523,1.0213854789733887,0.86488,0.39366,0.5351,0.76292,0.7059,0.2581,0.528,0.6457
5,0.23364822916230377,98.02426641814563,1.2521964269024985,0.5857195851145959,1.0036891534924508,209.5152376174927,1.2748261094093323,0.937067548930645,0.92196,0.4603,0.56278,0.80516,0.7178,0.3117,0.5492,0.6765
6,0.129871880825685,63.17113893859241,1.1961364472398952,0.4812309019723717,0.9449925482273102,11368.440319681167,1.2323189318180083,0.9012552455067635,0.9575,0.51852,0.5829,0.84444,0.751,0.4142,0.5639,0.6897
7,0.0704362896955287,44.173136973867614,1.1466371815423577,0.39240159504875843,1.1600046843290328,1911.2080282211305,1.199786004424095,0.9000402495265007,0.9791,0.55888,0.60286,0.87842,0.7241,0.3204,0.5753,0.6973
8,0.04406916270298617,33.62623477468685,1.1022320687770844,0.3069354132273976,0.9643491744995117,83.52040047645569,1.1681176602840424,0.9465746477246284,0.98826,0.5968,0.62046,0.91302,0.7646,0.5151,0.5868,0.6851
9,0.026592828019769216,24.718928103544275,1.0620151642633944,0.23550123972248058,1.0061234280467033,782.5105881690979,1.141474574804306,0.9437120586633683,0.99356,0.62154,0.6357,0.93776,0.7657,0.5316,0.5999,0.6968
10,0.015224611179960169,18.901026959321936,1.0260011252700065,0.17284183698345204,0.9793112471699714,21.82783374786377,1.1190228581428527,1.0857857421040535,0.997,0.64796,0.64744,0.96162,0.7814,0.566,0.6079,0.6755
11,0.006566157749835022,16.12647267263763,0.9902613880682964,0.12664769015902158,0.9668341740965843,115934.01832027435,1.10055121332407,0.988866601884365,0.99944,0.6738,0.65904,0.97614,0.788,0.433,0.6128,0.7122
12,0.003953268072610645,11.826942390325119,0.959146228067729,0.09104712442399895,0.9935751244425773,17.99034264087677,1.0787063226103784,1.0048564985394477,0.99966,0.69472,0.67282,0.98734,0.7882,0.5564,0.6234,0.7064
13,0.0022484332840409776,9.398534699362152,0.9294213816827658,0.06747216622972367,0.9859217837452888,26.631018185615538,1.062019629776478,0.9872166782617569,0.99998,0.70992,0.68482,0.9926,0.7917,0.6165,0.6278,0.7149
14,0.001685151181121984,7.817318994171766,0.9008210848788826,0.04978959015285482,0.9945734843611718,847.0940832138061,1.0427051901817321,0.9797012522816658,0.99996,0.73052,0.69428,0.99602,0.794,0.6186,0.6325,0.7214
15,0.0013736437169279028,6.4661261585293985,0.8728125238296937,0.03794146595256669,0.9995964407920838,12.172903966903686,1.028404127061367,1.0080456107854843,0.99996,0.74714,0.7049,0.99794,0.7928,0.6789,0.6391,0.7205
16,0.0012162190861109055,5.284514764133765,0.8478040594835671,0.03135181263051167,1.0130636394023895,8.053497350215912,1.0185011565685271,1.0126385256648063,0.99998,0.76614,0.71446,0.9986,0.7935,0.6824,0.6444,0.7188
17,0.0011265032652383006,3.892230323990997,0.8237539545005682,0.025218353559244042,1.0097962886095047,7.569143009185791,1.0060643419623374,1.1117568850517272,0.99996,0.78372,0.72314,0.99906,0.793,0.6549,0.6471,0.7134
18,0.0009166980144444245,2.546599956191316,0.8016857142959323,0.023013942204985996,1.008517898619175,3.4597166657447813,0.9954914718866348,1.0383411899209023,0.99998,0.79746,0.73192,0.99896,0.7931,0.7337,0.6499,0.7224
19,0.000905086971493913,2.3251459069397984,0.7766973205975124,0.01867797136382789,1.1230185970664024,3.917901474237442,0.9892925918102264,1.1112312749028206,0.99998,0.81476,0.7417,0.99946,0.7815,0.709,0.6527,0.7127
20,0.0014221536763884335,2.080616160923121,0.7555414018582325,0.016523204558547968,1.4198944509029388,4.87094983458519,0.9740672454237937,1.0541343852877616,0.99988,0.82876,0.74914,0.99932,0.7398,0.7071,0.6594,0.7268
21,0.002619974904667529,1.5121993969897836,0.7351997777515528,0.01391067165805369,1.1388854831457138,3.2639994382858277,0.9648105502128601,1.073495054244995,0.9997,0.85264,0.7562,0.99976,0.7775,0.7218,0.6605,0.7246
22,0.0014737250667352856,1.2775206582582728,0.7135158278504197,0.013275946119838223,1.0653919711709023,3.942929673194885,0.9631349474191666,1.1062678292393684,0.9999,0.85984,0.766,0.99954,0.7912,0.7151,0.6631,0.7252
23,0.0008822674188900701,1.1846022152779054,0.6939044774186854,0.011237860103707989,1.0611904129385947,4.6279852271080015,0.9516588404774666,1.1120506063103677,0.99998,0.87298,0.77256,0.99978,0.7918,0.7144,0.667,0.7243
24,0.0007660989020000763,1.0931382528981384,0.6732362438829578,0.010564014201565665,1.0752203688025475,3.842811959981918,0.9509004428982735,1.0944242134690285,1.0,0.88222,0.78118,0.99988,0.7921,0.7342,0.6662,0.7292
25,0.0007264673917308422,0.7981184868484127,0.6571462242578974,0.00935390156608227,1.0629149988293647,3.3558895111083986,0.9384855225682258,1.1051508069038392,1.0,0.89004,0.78504,0.9999,0.794,0.7169,0.6729,0.7272
26,0.0005497683034301023,0.5946044303020652,0.6365879108102954,0.008326452196936826,1.078811153769493,2.2461526572704313,0.9330952957272529,1.1142336800694466,1.0,0.90398,0.79556,0.9999,0.793,0.7415,0.675,0.7273
27,0.0005023367724491862,0.5220367621098246,0.6179503722458469,0.0074583411606370794,1.07813840508461,2.8045015752315523,0.9332681283354759,1.1200312778353692,1.0,0.90688,0.80088,0.99994,0.7934,0.7282,0.6739,0.7285
28,0.0004757699307632794,0.4305490109765408,0.6010854683664381,0.007346292071481597,1.0852406457066537,2.7269281148910522,0.9245227485895157,1.1365841612219811,1.0,0.91624,0.808,0.99996,0.7933,0.6993,0.6808,0.7275
29,0.0004373711761923469,0.37643554114869665,0.5843051469751767,0.0067919232236335475,1.0891047090291976,2.35216084420681,0.9233335942029953,1.1273987114429473,1.0,0.92444,0.81514,0.9999,0.7931,0.7228,0.6786,0.724
30,0.000380547994813687,0.33791812372450925,0.5664957345140224,0.00660374069025702,1.090842466056347,2.561990261077881,0.9168063789606095,1.1396831020712852,1.0,0.92744,0.82134,0.99988,0.7937,0.7184,0.683,0.726
31,0.0004228165110232242,0.31375838688821817,0.5534358885215254,0.006553913156587479,1.0845200777053834,2.850307673215866,0.9183776110410691,1.1304552525281906,1.0,0.93154,0.82604,0.99982,0.793,0.7247,0.6807,0.7275
32,0.00043062923503718907,0.2765485558810891,0.535528517499262,0.005738882679368692,1.0835770443081856,2.1215102940797808,0.9239335298538208,1.1462759390473365,0.99998,0.93636,0.83398,0.99996,0.7931,0.7445,0.6775,0.7265
33,0.0004170754572794754,0.253915933245907,0.5179284079646578,0.005382497620303184,1.0956859424710275,2.0927580267190935,0.9158235847949981,1.2094978973269463,1.0,0.94122,0.8405,0.99994,0.7928,0.7396,0.6814,0.7079
34,0.0003496377029645076,0.2205474207139745,0.5022346461001708,0.006145538992666621,1.0961059495806693,2.0829603642225267,0.9105719059705735,1.1537387669086456,1.0,0.94496,0.84694,0.99974,0.7906,0.7346,0.6843,0.7279
35,0.0003583752863496371,0.20241740458093735,0.4850416587931769,0.004987879280875228,1.1043005838990212,1.9835131913423538,0.9129005119204521,1.1590289130806923,0.99998,0.94872,0.85332,0.99996,0.7943,0.7461,0.6852,0.7287
36,0.00036705061701264194,0.18368017861657604,0.4729129729830489,0.004633095299549477,1.1043613836169244,2.2533757001161576,0.9093047976493835,1.1641707509756087,1.0,0.9527,0.85796,0.99996,0.7929,0.7468,0.6862,0.7298
37,0.00034167381788708496,0.17958152687595208,0.45733370647138477,0.004591155336333477,1.1013216331601143,1.8166496440768243,0.9120526313781738,1.1798709690570832,1.0,0.95458,0.86332,0.99996,0.7937,0.7598,0.6873,0.7276
38,0.00033602503843175495,0.15919585499380315,0.44054594970479305,0.004265612173036729,1.1368144765496253,1.883761352300644,0.92487173974514,1.1869788199663163,1.0,0.95774,0.871,0.99998,0.7888,0.7546,0.6868,0.7277
39,0.0003211368533143565,0.15888685465087088,0.4267293150935854,0.004315075898134358,1.1087115347385406,1.91471309363842,0.9177329882979393,1.1788468971848487,1.0,0.95772,0.87796,0.99988,0.7921,0.7594,0.684,0.7285
40,0.00036490859016265285,0.14082344621419907,0.41163209202338236,0.004113404258458438,1.1208782717585564,1.9368879824876786,0.9129267498850823,1.2248840376734733,0.99998,0.9627,0.88194,1.0,0.791,0.7667,0.6866,0.7209
41,0.00038230676779806217,0.14004392643478147,0.3959037568800303,0.0038000018697003928,1.1301218062639236,2.143492153286934,0.9079117834568023,1.179153025150299,1.0,0.9639,0.88978,1.0,0.7897,0.7362,0.6905,0.7286
42,0.00036354039444371926,0.13072943764415626,0.382360999529459,0.0034992237580103837,1.122678230702877,2.1280303597450256,0.9105546295642852,1.1930486232042312,0.99998,0.96464,0.89528,0.99996,0.7926,0.7281,0.6875,0.7273
43,0.0002560121380267855,0.1227438003204915,0.3701269366607374,0.0035313786659627315,1.1247180536389352,1.692480593919754,0.9262639820575714,1.197612112760544,1.0,0.96556,0.89914,0.99996,0.7925,0.7789,0.6859,0.7303
44,0.00026026349888172483,0.11317487997097933,0.3574544825420088,0.0032936783260380737,1.1265812292695045,1.7672257363796233,0.9156119093298912,1.2018635779619218,1.0,0.96844,0.90466,1.0,0.7922,0.7483,0.6874,0.729
45,0.00024238432628668046,0.10836209821495779,0.3453048119435505,0.003331040857212466,1.1184446588158607,2.226748910546303,0.915943743288517,1.2020839050412178,1.0,0.97036,0.90912,0.99992,0.7955,0.7652,0.6892,0.7281
46,0.00024316235029967786,0.09792805107652533,0.33428738509513894,0.003172187482087626,1.1726525604724884,2.1054311960935594,0.9170057967305183,1.211133985221386,1.0,0.97348,0.91296,1.0,0.7863,0.7592,0.6905,0.7294
47,0.00031369175114229377,0.10342906648293138,0.3212643661061112,0.0029509415201443645,1.13449370265007,2.1580531507730485,0.9208158180117607,1.2082458585500717,0.99998,0.97182,0.918,1.0,0.7939,0.7575,0.6858,0.7258
48,0.00024551187762343184,0.09743577297016674,0.3085737236756451,0.0028591369592337584,1.1396837666630746,2.2322291105985643,0.9178217962384224,1.2110971793532372,1.0,0.97158,0.92292,0.99996,0.7923,0.7672,0.6883,0.7277
49,0.00021740891490332374,0.10284645851625472,0.296152369252273,0.002671328666667473,1.142742121219635,1.93822084069252,0.9217296585440635,1.220418393611908,1.0,0.971,0.92876,1.0,0.7938,0.7617,0.6906,0.7283
50,0.00022701626596467484,0.09157749455973353,0.2844785467854568,0.002617584575889442,1.1422247096896172,1.5261351108551025,0.9321830376982689,1.2190974175930023,1.0,0.97436,0.9325,1.0,0.794,0.7665,0.69,0.7292
51,0.00021677704809954608,0.09022098437084683,0.2738548781038547,0.002679027883069856,1.122614449262619,1.8656385838985443,0.931310023367405,1.2207745999097823,1.0,0.97472,0.93596,0.99996,0.7937,0.7701,0.6869,0.7284
52,0.00027800543600222933,0.0853527751228563,0.2655302030699594,0.0029517303076002518,1.1322536900639535,2.0818550169467924,0.9315049886703491,1.229959887266159,0.99998,0.97528,0.94002,0.9999,0.7923,0.7781,0.6903,0.7309
53,0.00021365057386437726,0.08461825935436147,0.25392978623205303,0.0024346859510322766,1.1467116534709931,3.049075925350189,0.9377312883734703,1.233249044418335,1.0,0.97614,0.9445,1.0,0.795,0.7694,0.6896,0.728
54,0.0001914009056291638,0.08158918149408181,0.24305873774752326,0.0024532452023740174,1.1406126633286475,2.1481646090745925,0.9353436335921288,1.2273694768548011,1.0,0.9764,0.9482,0.99998,0.7941,0.7789,0.6892,0.7267
55,0.00018478278234026072,0.07571635969049696,0.23411778307386807,0.0022605274571105838,1.1484881907701492,2.925001338124275,0.9422865301370621,1.2398067608475685,1.0,0.9776,0.95208,1.0,0.7951,0.7525,0.6904,0.7278
56,0.00018460679719431268,0.07756372417883986,0.22551380356355588,0.0022504354799784037,1.1300591558218003,1.9366838395595551,0.944290728867054,1.2371928870677948,1.0,0.9779,0.95344,1.0,0.7926,0.7679,0.6915,0.7287
57,0.00017408088072498888,0.07115084099896936,0.21505667352858854,0.0020651566096324928,1.1501060903072358,2.0615517467260362,0.9464883774518966,1.2424801200628282,1.0,0.97914,0.9576,1.0,0.7955,0.7545,0.6888,0.729
58,0.00039317962327171404,0.07168489150769476,0.20773543485877466,0.0023409582018776207,1.1723093092441559,1.9930900037288666,0.9533935278654099,1.2440797939896584,0.99994,0.97854,0.96146,0.99994,0.7941,0.7688,0.6903,0.7268
59,0.0002345875430420369,0.07355873923207044,0.1994447762108579,0.002153366267186951,1.1667795479297638,1.7644340544939041,0.9562331974506378,1.2460991322994233,1.0,0.97902,0.96354,1.0,0.7931,0.7624,0.6879,0.7304
60,0.00019733465568587774,0.06633913878479744,0.1898112934158773,0.0020571063416392294,1.1490182146430015,2.017733019590378,0.9581268966197968,1.2472897931933402,1.0,0.98066,0.96722,0.99998,0.7939,0.772,0.692,0.728
61,0.0001826271038634313,0.06442270390166692,0.18301548223410333,0.0019477573342203181,1.1661064580082894,1.9627301871776581,0.9785235539078713,1.251778458058834,0.99998,0.98166,0.9686,1.0,0.7947,0.7786,0.6887,0.7296
62,0.00018304733459110733,0.06813473223081352,0.17748825533353552,0.002056857946979794,1.1675562053918838,1.902179905772209,0.968596550822258,1.250072441995144,1.0,0.98058,0.96978,1.0,0.7945,0.767,0.6868,0.731
63,0.0001766764388015204,0.0629653708334556,0.16962260798532136,0.001999446332255112,1.161047025024891,2.5634662181138994,0.9740330100059509,1.2600498288869857,1.0,0.9825,0.97246,0.99998,0.7932,0.768,0.6913,0.7322
64,0.0001586203142862211,0.06497241090983152,0.16162019234378727,0.0018812070484273136,1.162308956682682,2.2609669983386995,0.9685804724693299,1.2578536584973334,1.0,0.98196,0.97506,0.99998,0.7946,0.7735,0.692,0.7289
65,0.00019005399405373004,0.059713355829815705,0.15593089250733658,0.0019036235649504565,1.1623960748314857,3.390991649031639,0.9737084686756134,1.2679088547825814,0.99998,0.98268,0.977,0.99994,0.7925,0.7674,0.6938,0.731
66,0.0001787110722201463,0.06035259745573169,0.14952599101376776,0.0018732149019713836,1.1833650529384614,1.993036475777626,0.9797756999731064,1.2648473873734474,1.0,0.98318,0.97956,0.99998,0.7936,0.7776,0.6905,0.7311
67,0.0001626623744989641,0.05691168657907912,0.14297381860717218,0.0017971053478374546,1.1739698350429535,4.895763835310936,0.9785048708319664,1.2673923909664153,1.0,0.98342,0.98026,0.99998,0.794,0.7695,0.6908,0.7326
68,0.00012953561798319558,0.05660484930528898,0.13649595924177949,0.001719252007706946,1.1846270456910133,4.310745075345039,0.9911863043904304,1.2702201932668686,1.0,0.98356,0.98266,1.0,0.7927,0.7723,0.6896,0.7284
69,0.00015784879195386881,0.05953138498161748,0.13300747743674687,0.0017874837013755031,1.179399485886097,1.801564908027649,0.988764701783657,1.281094843149185,1.0,0.98342,0.98394,1.0,0.7927,0.7688,0.6888,0.7301
70,0.00015878217494232836,0.05683798586940203,0.12776689858612966,0.0018293741194778407,1.1783258274197579,1.9078404396772384,0.9957350745797158,1.2745304882526398,1.0,0.98302,0.98386,0.99998,0.7923,0.7759,0.6925,0.7309
71,0.00013413543543645907,0.04987481645693318,0.12184455234329311,0.001751412333129449,1.159156969189644,2.101546365022659,1.0021098509430886,1.292929607629776,1.0,0.98526,0.986,0.99998,0.7928,0.7736,0.6905,0.7289
72,0.0001634793357248893,0.05498690100485335,0.11893103279325427,0.0018768196198519092,1.1922633543610572,2.130636176466942,1.0079153314232827,1.2851953119039536,1.0,0.98458,0.98692,0.99998,0.7907,0.7775,0.6901,0.7305
73,0.0001396570404703736,0.05140215894254875,0.11442104677612684,0.0015470670813537792,1.1686276957392692,2.2033317387104034,1.0047701701521874,1.2733426168560982,1.0,0.98478,0.98768,1.0,0.7912,0.7666,0.6915,0.7296
74,0.00014367477912429069,0.057027612033547184,0.10848556926511989,0.0015658430718907099,1.1699447810649872,2.2452557176351546,1.0009472012519836,1.274968573451042,1.0,0.98372,0.98912,1.0,0.7927,0.7716,0.6942,0.7318
75,0.00012054680485803425,0.04749399109159083,0.10437551235818134,0.0016523867243264175,1.1825201019644738,1.7520066171884536,1.0131904751062393,1.2805565923452378,1.0,0.98562,0.98964,0.99996,0.7925,0.7759,0.6904,0.7326
76,0.00012713930200148677,0.048264145286877315,0.10057732519902746,0.0014920471751663303,1.164758288860321,1.831895759701729,1.0152434945106505,1.2876991644501685,1.0,0.98618,0.9901,1.0,0.7919,0.7748,0.694,0.7294
77,0.00011816080507055538,0.04713451173970219,0.09716311484879377,0.0014538667087528703,1.1641626700758934,6.173300579190254,1.009411060810089,1.2784573033452034,1.0,0.98632,0.99206,1.0,0.7926,0.7622,0.6923,0.7318
78,0.0001150803718515743,0.04861215865049435,0.09409565908112089,0.0013866185050871109,1.1818834081292153,3.3554884642362595,1.0203685641288758,1.2913919553160667,1.0,0.98678,0.99156,1.0,0.7926,0.7688,0.692,0.7307
79,0.0001858517554345391,0.0449460011381865,0.09066118742814477,0.0014962739633676615,1.308433148264885,2.0231275826692583,1.0242896497249603,1.3507103204727173,0.99998,0.98692,0.99228,0.99998,0.7826,0.7802,0.6914,0.7152
80,0.00042983430028805146,0.04770128414918649,0.08747901543214613,0.0019426400311723618,1.1934809967875482,2.3181456834077836,1.0282464995980263,1.2937204763293266,0.99992,0.9869,0.99296,0.99988,0.7934,0.7761,0.6928,0.731
81,0.00017813733402548753,0.05096864652385156,0.08492572913516541,0.0014607885155152073,1.1946996241807937,1.822637015581131,1.0268117681145668,1.2896035954356193,1.0,0.98614,0.99334,1.0,0.7929,0.7817,0.6906,0.7301
82,0.00015652502922736803,0.04515424807441934,0.08155757709577376,0.0014367150926810441,1.1898308381438256,2.3497363924980164,1.0288868993520737,1.3459000289440155,1.0,0.98694,0.9942,0.99998,0.7929,0.7739,0.6923,0.7284
83,0.00016137295486779685,0.043478952013953985,0.07995568109410149,0.0016437906650731303,1.1920040413737296,1.6038269236683846,1.037883459031582,1.3009853646159173,1.0,0.98762,0.99432,0.99998,0.7935,0.7598,0.6901,0.7304
84,0.00014832208716124653,0.042028616505618,0.07596189329134566,0.001381000692775587,1.1912253946065903,2.0804866760969163,1.0328117042779923,1.3040371358394622,1.0,0.98724,0.99488,1.0,0.7948,0.7766,0.6958,0.7283
85,0.0001439835327337092,0.041242663297155986,0.07394540973235758,0.0013232928833197231,1.207815206050873,2.002018430829048,1.0399753615260123,1.3075993329286575,1.0,0.98752,0.99506,0.99998,0.7932,0.7756,0.6926,0.729
86,0.0002125283226632746,0.043269411051332266,0.0714693591758913,0.0013444903178962556,1.1844258695840835,2.01827058494091,1.05707605779171,1.3086862355470656,0.99998,0.98792,0.9953,1.0,0.7941,0.7755,0.6924,0.7299
87,0.00014503115050260653,0.044214159832929964,0.06854542633708642,0.0012837625266057535,1.1961808428168297,2.380842977762222,1.0461968243122102,1.3105654627084733,1.0,0.98786,0.99564,0.99998,0.794,0.7675,0.695,0.7329
88,0.0001654927233287207,0.04539109709760535,0.06789065889862118,0.001303442557549047,1.196614120900631,2.7250230431556703,1.0523595944046975,1.3053527191281318,1.0,0.98774,0.99554,0.99998,0.7939,0.7769,0.6935,0.7331
89,0.000129749880531507,0.044955459411187115,0.06454693383480213,0.0011539292546720909,1.2111890599131585,1.7549134135246276,1.064290352165699,1.31024532020092,1.0,0.98838,0.9964,1.0,0.7957,0.7649,0.6907,0.731
90,0.00020058385403639737,0.03905321886330577,0.06272823804495287,0.0011172202366466007,1.1834351181983949,1.938138285279274,1.0556477680802345,1.3059203699231148,0.99996,0.98838,0.99674,1.0,0.7928,0.7785,0.6918,0.732
91,0.00016897585561421191,0.04272016993936446,0.062030570220430285,0.001184214857746657,1.2233907461166382,2.1553919523954392,1.0588589370250703,1.3180636748671533,1.0,0.98782,0.99684,1.0,0.7902,0.7756,0.6942,0.7279
92,0.00016485103297986362,0.03899343688206092,0.05892784249189557,0.0011961605496067858,1.210267099738121,2.234339651465416,1.061290730535984,1.3191922307014465,1.0,0.989,0.99724,1.0,0.7926,0.7704,0.6931,0.7309
93,0.0001329074375276758,0.04094111271605266,0.05726436210073987,0.0011154966528660484,1.1954544097185136,2.118395298719406,1.064195802807808,1.3104081839323043,1.0,0.98886,0.9973,1.0,0.7932,0.7643,0.696,0.7294
94,0.00010885231042303364,0.04008284702538323,0.05548362067083315,0.0011938831644793212,1.1939449623227119,2.853635013103485,1.0646534264087677,1.3284228831529616,1.0,0.98916,0.99762,0.99998,0.7939,0.7697,0.695,0.7265
95,0.0001274522961949162,0.04179640010483943,0.05421590468637189,0.0013794821407289567,1.207171879708767,1.985096091032028,1.079455853998661,1.4595305383205415,1.0,0.9887,0.99766,0.99998,0.7909,0.7684,0.6942,0.7203
96,0.00011018282902466812,0.03835512819903076,0.05294947145620779,0.00141392094772119,1.2019840836524964,2.1731376588344573,1.0780863985419273,1.326728567481041,1.0,0.9895,0.99718,0.99998,0.7936,0.7682,0.693,0.7272
97,0.00010920802593986713,0.042803545979597624,0.05155424190190982,0.0012428516947322202,1.2129403561353684,2.801686981320381,1.0754988297820092,1.3307981878519057,1.0,0.9884,0.9977,0.99998,0.7944,0.7751,0.6947,0.7281
98,0.00014575989746158391,0.039636256109105844,0.05000039591092845,0.0012696660664265177,1.2104459896683692,2.695086693763733,1.0858341410756112,1.3319924771785736,0.99998,0.98926,0.99806,0.99998,0.7923,0.7754,0.693,0.7297
99,0.00011100017715706395,0.038593736341774314,0.04853033061538424,0.0012159572105869005,1.21387622654438,2.29868269264698,1.0838426277041435,1.3265564426779748,1.0,0.98884,0.9982,0.99994,0.7927,0.7731,0.6929,0.729
100,0.00010186769417004497,0.041411843390218264,0.047426477958429226,0.0010771925997093547,1.2159380689263344,2.3503581076860427,1.0895509481430055,1.3311329439282418,1.0,0.98868,0.99804,1.0,0.7937,0.7774,0.6943,0.7309


==> data/CIFAR10_CNN_Alpha_10_c_10_innerup_10000_BS_256_E_100_S_1.csv <==
epoch_index,train_loss_DC_FW,train_loss_FW,train_loss_SGD_3,train_loss_SGD_2,val_loss_DC_FW,val_loss_FW,val_loss_SGD_3,val_loss_SGD_2,train_acc_DC_FW,train_acc_FW,train_acc_SGD_3,train_acc_SGD_2,val_acc_DC_FW,val_acc_FW,val_acc_SGD_3,val_acc_SGD_2
1,1.2504632366555077,557.7254011497206,1.8983388676935313,1.3991647472186965,1.3260793000459672,41.14642124176025,1.6499082922935486,1.1765975505113602,0.55694,0.1462,0.32004,0.50164,0.5483,0.1719,0.417,0.5854
2,0.777243111510666,7.666815319839789,1.5529828369617462,1.0101527559513948,0.8821286171674728,7.471058487892151,1.4809529155492782,1.0209706217050551,0.72608,0.26318,0.4508,0.64752,0.6957,0.1712,0.4746,0.6355
3,0.5469723657077673,2.9345286585846724,1.4155827858010117,0.8284342042645629,1.1494983479380607,30.429028463363647,1.3890549391508102,0.9806135728955269,0.81058,0.42832,0.50186,0.71426,0.6534,0.1,0.5064,0.6569
4,0.39169647255722356,1.4756451878620653,1.3234811127185822,0.6969047806092671,2.3240305915474893,1.4593582153320312,1.3223402678966523,1.0213854789733887,0.86314,0.59128,0.5351,0.76292,0.5659,0.5678,0.528,0.6457
5,0.25528663191564227,0.9815730744478653,1.2521964269024985,0.5857195851145959,0.9856637388467788,1.3228390604257583,1.2748261094093323,0.937067548930645,0.91416,0.68378,0.56278,0.80516,0.7219,0.5968,0.5492,0.6765
6,0.13797259764099606,0.7660937628575734,1.1961364472398952,0.4812309019723717,1.1217441454529762,1.043877799808979,1.2323189318180083,0.9012552455067635,0.95522,0.74436,0.5829,0.84444,0.7145,0.6641,0.5639,0.6897
7,0.07310182217280475,0.6366340317288224,1.1466371815423577,0.39240159504875843,1.1503632172942162,1.1630209803581237,1.199786004424095,0.9000402495265007,0.97846,0.78286,0.60286,0.87842,0.7234,0.6216,0.5753,0.6973
8,0.04538065388950766,0.5211402586832339,1.1022320687770844,0.3069354132273976,0.9769164681434631,0.8333156578242779,1.1681176602840424,0.9465746477246284,0.98794,0.82208,0.62046,0.91302,0.7684,0.7226,0.5868,0.6851
9,0.022761927069430903,0.4390808073233585,1.0620151642633944,0.23550123972248058,1.3193313837051392,0.8855492040514946,1.141474574804306,0.9437120586633683,0.99524,0.85074,0.6357,0.93776,0.7199,0.7114,0.5999,0.6968
10,0.017306669484538843,0.3647014764802797,1.0260011252700065,0.17284183698345204,1.0567689090967178,0.8795587494969368,1.1190228581428527,1.0857857421040535,0.99636,0.87544,0.64744,0.96162,0.7746,0.7377,0.6079,0.6755
11,0.00746905566573295,0.3107659706503761,0.9902613880682964,0.12664769015902158,0.9901743873953819,0.9784966051578522,1.10055121332407,0.988866601884365,0.99918,0.89506,0.65904,0.97614,0.7808,0.7293,0.6128,0.7122
12,0.004911066155300989,0.269886210180667,0.959146228067729,0.09104712442399895,0.9621773764491082,0.9071223713457585,1.0787063226103784,1.0048564985394477,0.99934,0.90792,0.67282,0.98734,0.7915,0.7467,0.6234,0.7064
13,0.0026905893862523064,0.23009653549109185,0.9294213816827658,0.06747216622972367,0.9775714442133904,0.9794332176446915,1.062019629776478,0.9872166782617569,0.99992,0.92142,0.68482,0.9926,0.7915,0.7355,0.6278,0.7149
14,0.0021026634577927844,0.20221527825508798,0.9008210848788826,0.04978959015285482,0.9861469119787216,0.9298156693577766,1.0427051901817321,0.9797012522816658,0.99992,0.93188,0.69428,0.99602,0.7934,0.7572,0.6325,0.7214
15,0.0017177052495939353,0.1806090695365351,0.8728125238296937,0.03794146595256669,1.0003608182072639,1.1307890921831132,1.028404127061367,1.0080456107854843,0.99986,0.93834,0.7049,0.99794,0.7917,0.7334,0.6391,0.7205
16,0.0013540277455942895,0.16288717298255284,0.8478040594835671,0.03135181263051167,0.9931680113077164,1.030055995285511,1.0185011565685271,1.0126385256648063,0.99998,0.9445,0.71446,0.9986,0.7936,0.7494,0.6444,0.7188
17,0.0012407584661708157,0.15410605707795036,0.8237539545005682,0.025218353559244042,0.9971928104758263,1.109933464229107,1.0060643419623374,1.1117568850517272,0.99998,0.94764,0.72314,0.99906,0.7933,0.737,0.6471,0.7134
18,0.0010474959139804812,0.13702243064739267,0.8016857142959323,0.023013942204985996,1.0109755754470826,0.995327989757061,0.9954914718866348,1.0383411899209023,0.99998,0.9537,0.73192,0.99896,0.7935,0.7455,0.6499,0.7224
19,0.000928715699083856,0.1280946223711481,0.7766973205975124,0.01867797136382789,1.0170178651809691,0.9555004999041558,0.9892925918102264,1.1112312749028206,0.99998,0.95696,0.7417,0.99946,0.7926,0.7559,0.6527,0.7127
20,0.0008963074957433974,0.11820186125304626,0.7555414018582325,0.016523204558547968,1.1576929986476898,1.0719511196017266,0.9740672454237937,1.0541343852877616,0.99996,0.96012,0.74914,0.99932,0.771,0.7598,0.6594,0.7268
21,0.0021007731105486043,0.11060215397832954,0.7351997777515528,0.01391067165805369,1.0398158609867096,1.1532312527298927,0.9648105502128601,1.073495054244995,0.9997,0.963,0.7562,0.99976,0.7917,0.7559,0.6605,0.7246
22,0.0010082225613141603,0.10999514052302253,0.7135158278504197,0.013275946119838223,1.1948048308491708,1.0145670101046562,0.9631349474191666,1.1062678292393684,0.99996,0.96436,0.766,0.99954,0.7703,0.7693,0.6631,0.7252
23,0.0014925242102602782,0.09844946266361038,0.6939044774186854,0.011237860103707989,1.0661894008517265,1.080638164281845,0.9516588404774666,1.1120506063103677,0.99986,0.96568,0.77256,0.99978,0.7917,0.7696,0.667,0.7243
24,0.000855446837982638,0.09579087732055662,0.6732362438829578,0.010564014201565665,1.0637372210621834,1.1662971436977387,0.9509004428982735,1.0944242134690285,1.0,0.96774,0.78118,0.99988,0.7927,0.7517,0.6662,0.7292
25,0.0006881670740359387,0.09045534495416345,0.6571462242578974,0.00935390156608227,1.119304782152176,1.2154762759804725,0.9384855225682258,1.1051508069038392,0.99998,0.96894,0.78504,0.9999,0.7845,0.7572,0.6729,0.7272
26,0.0013020468171334313,0.08279920679193978,0.6365879108102954,0.008326452196936826,1.0862368568778038,1.201047071814537,0.9330952957272529,1.1142336800694466,0.9999,0.9721,0.79556,0.9999,0.7903,0.7599,0.675,0.7273
27,0.0006709788126778333,0.08124869674140094,0.6179503722458469,0.0074583411606370794,1.084456592798233,1.1583506479859351,0.9332681283354759,1.1200312778353692,0.99998,0.97396,0.80088,0.99994,0.7932,0.7679,0.6739,0.7285
28,0.0006864273799488283,0.07666429804105844,0.6010854683664381,0.007346292071481597,1.0831414744257928,1.1031485408544541,0.9245227485895157,1.1365841612219811,0.99996,0.9745,0.808,0.99996,0.793,0.7713,0.6808,0.7275
29,0.0005369103128032293,0.07307884939090938,0.5843051469751767,0.0067919232236335475,1.0853321090340615,1.2028040185570716,0.9233335942029953,1.1273987114429473,1.0,0.97484,0.81514,0.9999,0.7934,0.7611,0.6786,0.724
30,0.0004992138158425461,0.0715055411196865,0.5664957345140224,0.00660374069025702,1.0850360423326493,1.2025731474161148,0.9168063789606095,1.1396831020712852,1.0,0.9766,0.82134,0.99988,0.794,0.7633,0.683,0.726
31,0.0004714441957749303,0.06968431276440316,0.5534358885215254,0.006553913156587479,1.0841332852840424,1.2536275163292885,0.9183776110410691,1.1304552525281906,1.0,0.97718,0.82604,0.99982,0.7967,0.7717,0.6807,0.7275
32,0.00041319520578883605,0.06767002468434524,0.535528517499262,0.005738882679368692,1.0923433989286422,1.1831143185496331,0.9239335298538208,1.1462759390473365,1.0,0.97794,0.83398,0.99996,0.7949,0.7693,0.6775,0.7265
33,0.0003886450040783752,0.060327514131762544,0.5179284079646578,0.005382497620303184,1.0882588103413582,1.3394887998700142,0.9158235847949981,1.2094978973269463,1.0,0.98016,0.8405,0.99994,0.7947,0.7599,0.6814,0.7079
34,0.0003682446421946076,0.0646037489356359,0.5022346461001708,0.006145538992666621,1.1041082963347435,1.1109760239720345,0.9105719059705735,1.1537387669086456,1.0,0.97906,0.84694,0.99974,0.7922,0.768,0.6843,0.7279
35,0.00048401515017090156,0.05958104397322298,0.4850416587931769,0.004987879280875228,1.1045318439602851,1.2981414899230004,0.9129005119204521,1.1590289130806923,1.0,0.98116,0.85332,0.99996,0.7944,0.7511,0.6852,0.7287
36,0.0003881146417834501,0.05808337163465212,0.4729129729830489,0.004633095299549477,1.1175524562597274,1.0948852330446244,0.9093047976493835,1.1641707509756087,1.0,0.98084,0.85796,0.99996,0.7948,0.7637,0.6862,0.7298
37,0.00039682527813984423,0.05499960861301848,0.45733370647138477,0.004591155336333477,1.1028571709990502,1.2658837303519248,0.9120526313781738,1.1798709690570832,1.0,0.98102,0.86332,0.99996,0.7927,0.7672,0.6873,0.7276
38,0.0003314811064581368,0.05764468317395266,0.44054594970479305,0.004265612173036729,1.1176635757088662,1.2538363292813302,0.92487173974514,1.1869788199663163,1.0,0.98146,0.871,0.99998,0.795,0.7682,0.6868,0.7277
39,0.0003062312568303872,0.05352282219053227,0.4267293150935854,0.004315075898134358,1.1141442850232124,1.353912378847599,0.9177329882979393,1.1788468971848487,1.0,0.98316,0.87796,0.99988,0.7942,0.7697,0.684,0.7285
40,0.00032295061375444507,0.052167738162988454,0.41163209202338236,0.004113404258458438,1.150809332728386,1.220677787065506,0.9129267498850823,1.2248840376734733,1.0,0.98302,0.88194,1.0,0.7878,0.7708,0.6866,0.7209
41,0.0004434109850619131,0.049088197346890766,0.3959037568800303,0.0038000018697003928,1.1192604720592498,1.2554625928401948,0.9079117834568023,1.179153025150299,0.99998,0.9836,0.88978,1.0,0.7925,0.7669,0.6905,0.7286
42,0.00036664901967831576,0.047899811438341836,0.382360999529459,0.0034992237580103837,1.1193546757102013,1.2011960834264754,0.9105546295642852,1.1930486232042312,0.99998,0.98374,0.89528,0.99996,0.7955,0.7709,0.6875,0.7273
43,0.0003339114794341315,0.048415970520534535,0.3701269366607374,0.0035313786659627315,1.132471165060997,1.441952896118164,0.9262639820575714,1.197612112760544,0.99998,0.98404,0.89914,0.99996,0.7933,0.7688,0.6859,0.7303
44,0.0002936426764270956,0.047279127863977026,0.3574544825420088,0.0032936783260380737,1.122649909555912,1.305855405330658,0.9156119093298912,1.2018635779619218,1.0,0.9845,0.90466,1.0,0.797,0.7754,0.6874,0.729
45,0.00024824164790274785,0.04630975499369052,0.3453048119435505,0.003331040857212466,1.1238294914364815,1.5775396823883057,0.915943743288517,1.2020839050412178,1.0,0.98518,0.90912,0.99992,0.7946,0.7633,0.6892,0.7281
46,0.0002472033381624841,0.04207893721379188,0.33428738509513894,0.003172187482087626,1.1365700766444207,1.3593321114778518,0.9170057967305183,1.211133985221386,1.0,0.98588,0.91296,1.0,0.7943,0.7713,0.6905,0.7294
47,0.00026621357874875905,0.0454430110035084,0.3212643661061112,0.0029509415201443645,1.1307733684778214,1.358195286989212,0.9208158180117607,1.2082458585500717,1.0,0.9858,0.918,1.0,0.7955,0.7683,0.6858,0.7258
48,0.00022787305529999109,0.042416206499257564,0.3085737236756451,0.0028591369592337584,1.1342681601643563,1.3798162311315536,0.9178217962384224,1.2110971793532372,1.0,0.98612,0.92292,0.99996,0.7963,0.7675,0.6883,0.7277
49,0.00020491596742245672,0.04295685558404051,0.296152369252273,0.002671328666667473,1.13608920276165,1.4286977052688599,0.9217296585440635,1.220418393611908,1.0,0.9864,0.92876,1.0,0.796,0.7633,0.6906,0.7283
50,0.0002112397217629501,0.03958725588329669,0.2844785467854568,0.002617584575889442,1.1386421620845795,1.2596177011728287,0.9321830376982689,1.2190974175930023,1.0,0.98738,0.9325,1.0,0.7942,0.7571,0.69,0.7292
51,0.00020698191340726428,0.0391565897235913,0.2738548781038547,0.002679027883069856,1.1317362010478973,1.445928505063057,0.931310023367405,1.2207745999097823,1.0,0.98694,0.93596,0.99996,0.7955,0.7732,0.6869,0.7284
52,0.00021457212378849438,0.03929126623077128,0.2655302030699594,0.0029517303076002518,1.1407332599163056,1.4137265264987946,0.9315049886703491,1.229959887266159,1.0,0.98718,0.94002,0.9999,0.797,0.7683,0.6903,0.7309
53,0.00018844787236772315,0.03972549392718214,0.25392978623205303,0.0024346859510322766,1.1347389221191406,1.3122700989246368,0.9377312883734703,1.233249044418335,1.0,0.98702,0.9445,1.0,0.796,0.783,0.6896,0.728
54,0.00018078134710275645,0.03959020398253081,0.24305873774752326,0.0024532452023740174,1.13946283608675,1.3621952548623084,0.9353436335921288,1.2273694768548011,1.0,0.98728,0.9482,0.99998,0.7966,0.771,0.6892,0.7267
55,0.00018918162254986058,0.03450235541748377,0.23411778307386807,0.0022605274571105838,1.1437980979681015,1.353610883653164,0.9422865301370621,1.2398067608475685,1.0,0.98834,0.95208,1.0,0.7968,0.7785,0.6904,0.7278
56,0.00018228407379308696,0.038753138037816603,0.22551380356355588,0.0022504354799784037,1.133250319957733,1.3966603979468346,0.944290728867054,1.2371928870677948,1.0,0.98802,0.95344,1.0,0.7965,0.7699,0.6915,0.7287
57,0.00023226083096827152,0.033923013078771075,0.21505667352858854,0.0020651566096324928,1.1447758212685586,1.4569766715168952,0.9464883774518966,1.2424801200628282,0.99998,0.98872,0.9576,1.0,0.7955,0.7706,0.6888,0.729
58,0.00020672376907599272,0.032426666735068,0.20773543485877466,0.0023409582018776207,1.1417565062642097,1.5728898227214814,0.9533935278654099,1.2440797939896584,1.0,0.98902,0.96146,0.99994,0.7962,0.7626,0.6903,0.7268
59,0.00021435073499653337,0.037141048626223465,0.1994447762108579,0.002153366267186951,1.1501621827483177,1.3256986692547799,0.9562331974506378,1.2460991322994233,1.0,0.9886,0.96354,1.0,0.7955,0.7712,0.6879,0.7304
60,0.0001815266162394641,0.03612190085387199,0.1898112934158773,0.0020571063416392294,1.1426900550723076,1.3726596102118491,0.9581268966197968,1.2472897931933402,1.0,0.98872,0.96722,0.99998,0.7931,0.7675,0.692,0.728
61,0.00016700231122852028,0.033658455869620095,0.18301548223410333,0.0019477573342203181,1.1534475281834602,1.4111528098583221,0.9785235539078713,1.251778458058834,1.0,0.98876,0.9686,1.0,0.7957,0.7718,0.6887,0.7296
62,0.00015852003959981647,0.03371751952407958,0.17748825533353552,0.002056857946979794,1.1485488668084145,1.4255510568618774,0.968596550822258,1.250072441995144,1.0,0.98934,0.96978,1.0,0.7959,0.7699,0.6868,0.731
63,0.000180611030744479,0.033179137802312186,0.16962260798532136,0.001999446332255112,1.158124576508999,1.3948260366916656,0.9740330100059509,1.2600498288869857,1.0,0.98934,0.97246,0.99998,0.7949,0.7745,0.6913,0.7322
64,0.0001671211152732175,0.029902468184816976,0.16162019234378727,0.0018812070484273136,1.15493633300066,1.3302734434604644,0.9685804724693299,1.2578536584973334,1.0,0.99002,0.97506,0.99998,0.796,0.7736,0.692,0.7289
65,0.00014721507116574888,0.030947597991979242,0.15593089250733658,0.0019036235649504565,1.1542895510792732,1.4126199930906296,0.9737084686756134,1.2679088547825814,1.0,0.98946,0.977,0.99994,0.7955,0.775,0.6938,0.731
66,0.0001489236583252858,0.02905474067190472,0.14952599101376776,0.0018732149019713836,1.1520274594426154,1.4736239165067673,0.9797756999731064,1.2648473873734474,1.0,0.99062,0.97956,0.99998,0.7953,0.7756,0.6905,0.7311
67,0.0001481632829456096,0.029368035475086724,0.14297381860717218,0.0017971053478374546,1.1555304005742073,1.3852777630090714,0.9785048708319664,1.2673923909664153,1.0,0.99014,0.98026,0.99998,0.7951,0.7811,0.6908,0.7326
68,0.000140487535738467,0.027307723517581935,0.13649595924177949,0.001719252007706946,1.1553583189845085,1.8749860852956772,0.9911863043904304,1.2702201932668686,1.0,0.99126,0.98266,1.0,0.7953,0.7588,0.6896,0.7284
69,0.0001330513741963006,0.027903976448697552,0.13300747743674687,0.0017874837013755031,1.1589332714676857,1.463684266805649,0.988764701783657,1.281094843149185,1.0,0.99098,0.98394,1.0,0.7963,0.7718,0.6888,0.7301
70,0.00016037326643026045,0.0291991675111028,0.12776689858612966,0.0018293741194778407,1.1635996207594872,1.5224924713373185,0.9957350745797158,1.2745304882526398,0.99998,0.99094,0.98386,0.99998,0.7946,0.7806,0.6925,0.7309
71,0.00014324066499711433,0.030224435192969988,0.12184455234329311,0.001751412333129449,1.1632374197244644,1.351753506064415,1.0021098509430886,1.292929607629776,1.0,0.99054,0.986,0.99998,0.7938,0.7702,0.6905,0.7289
72,0.00015119025712400408,0.028420702887494688,0.11893103279325427,0.0018768196198519092,1.1898511692881584,1.402175995707512,1.0079153314232827,1.2851953119039536,1.0,0.99084,0.98692,0.99998,0.7862,0.7753,0.6901,0.7305
73,0.0002334999422526714,0.028479659162480766,0.11442104677612684,0.0015470670813537792,1.1737760335206986,1.5034422293305396,1.0047701701521874,1.2733426168560982,0.99998,0.99064,0.98768,1.0,0.7929,0.7755,0.6915,0.7296
74,0.00015613299944320437,0.025941612819038635,0.10848556926511989,0.0015658430718907099,1.1624106168746948,1.5356257528066635,1.0009472012519836,1.274968573451042,1.0,0.99178,0.98912,1.0,0.7956,0.7746,0.6942,0.7318
75,0.0001696969851281563,0.025299587970057845,0.10437551235818134,0.0016523867243264175,1.1631684482097626,1.4606658458709716,1.0131904751062393,1.2805565923452378,0.99998,0.99168,0.98964,0.99996,0.7962,0.7619,0.6904,0.7326
76,0.00014115430146876878,0.026936324327537904,0.10057732519902746,0.0014920471751663303,1.1642194285988807,1.4771946758031844,1.0152434945106505,1.2876991644501685,1.0,0.99096,0.9901,1.0,0.7958,0.7689,0.694,0.7294
77,0.00012993138983690688,0.02675413523209091,0.09716311484879377,0.0014538667087528703,1.1695096790790558,1.539586615562439,1.009411060810089,1.2784573033452034,1.0,0.99178,0.99206,1.0,0.7943,0.7747,0.6923,0.7318
78,0.00013678694462474335,0.024965202530884013,0.09409565908112089,0.0013866185050871109,1.173201160132885,1.5219593197107315,1.0203685641288758,1.2913919553160667,1.0,0.99168,0.99156,1.0,0.7959,0.7735,0.692,0.7307
79,0.0001231286870854686,0.02458526506397531,0.09066118742814477,0.0014962739633676615,1.1767929062247275,1.5430715888738633,1.0242896497249603,1.3507103204727173,1.0,0.99172,0.99228,0.99998,0.7952,0.7774,0.6914,0.7152
80,0.00012860389406156098,0.026979188038611178,0.08747901543214613,0.0019426400311723618,1.167450313270092,1.48438141644001,1.0282464995980263,1.2937204763293266,1.0,0.9909,0.99296,0.99988,0.7956,0.7697,0.6928,0.731
81,0.00012440108737940377,0.02439725273989654,0.08492572913516541,0.0014607885155152073,1.1747051432728768,1.5818842023611068,1.0268117681145668,1.2896035954356193,1.0,0.9922,0.99334,1.0,0.7951,0.7739,0.6906,0.7301
82,0.00011270108716045648,0.02554606080200162,0.08155757709577376,0.0014367150926810441,1.1732948139309882,1.5125620365142822,1.0288868993520737,1.3459000289440155,1.0,0.99168,0.9942,0.99998,0.7947,0.7796,0.6923,0.7284
83,0.0001227594358002831,0.024837226802316894,0.07995568109410149,0.0016437906650731303,1.1690854579210281,1.540319460630417,1.037883459031582,1.3009853646159173,1.0,0.99158,0.99432,0.99998,0.7954,0.775,0.6901,0.7304
84,0.00011748926976442632,0.023084933917651106,0.07596189329134566,0.001381000692775587,1.170451219379902,1.629773709177971,1.0328117042779923,1.3040371358394622,1.0,0.9926,0.99488,1.0,0.7945,0.7714,0.6958,0.7283
85,0.00010690708987400582,0.024618226972441853,0.07394540973235758,0.0013232928833197231,1.1753321900963782,1.55957011282444,1.0399753615260123,1.3075993329286575,1.0,0.9921,0.99506,0.99998,0.7949,0.7611,0.6926,0.729
86,0.0001524590314667356,0.02221094037653232,0.0714693591758913,0.0013444903178962556,1.1794349297881126,1.5432731926441192,1.05707605779171,1.3086862355470656,0.99998,0.9926,0.9953,1.0,0.7944,0.773,0.6924,0.7299
87,0.00011669102014839525,0.023604368065764214,0.06854542633708642,0.0012837625266057535,1.1854812517762183,1.5839826583862304,1.0461968243122102,1.3105654627084733,1.0,0.99226,0.99564,0.99998,0.7958,0.7699,0.695,0.7329
88,0.00011628199582465102,0.02266666950118652,0.06789065889862118,0.001303442557549047,1.2159863352775573,1.6568927079439164,1.0523595944046975,1.3053527191281318,1.0,0.99268,0.99554,0.99998,0.7946,0.7643,0.6935,0.7331
89,0.00014242734102611263,0.02179892107841977,0.06454693383480213,0.0011539292546720909,1.1955228447914124,1.6165071368217467,1.064290352165699,1.31024532020092,1.0,0.99268,0.9964,1.0,0.7911,0.7716,0.6907,0.731
90,0.00012743966409307548,0.023683662371881003,0.06272823804495287,0.0011172202366466007,1.1885838642716409,1.5453472286462784,1.0556477680802345,1.3059203699231148,1.0,0.99248,0.99674,1.0,0.7927,0.777,0.6918,0.732
91,0.00010987884348762645,0.017928028113935714,0.062030570220430285,0.001184214857746657,1.1901030942797661,1.5138683184981345,1.0588589370250703,1.3180636748671533,1.0,0.99386,0.99684,1.0,0.7934,0.7744,0.6942,0.7279
92,0.00011179235233222633,0.021466792320561767,0.05892784249189557,0.0011961605496067858,1.185760398209095,1.5688643395900725,1.061290730535984,1.3191922307014465,1.0,0.99276,0.99724,1.0,0.7932,0.7738,0.6931,0.7309
93,0.00014550162039976924,0.022446830317435065,0.05726436210073987,0.0011154966528660484,1.1874884083867072,1.589204403758049,1.064195802807808,1.3104081839323043,0.99998,0.9922,0.9973,1.0,0.7935,0.7641,0.696,0.7294
94,0.00013664280757030628,0.021991020396983783,0.05548362067083315,0.0011938831644793212,1.220040811598301,1.673337373137474,1.0646534264087677,1.3284228831529616,1.0,0.9931,0.99762,0.99998,0.7922,0.7763,0.695,0.7265
95,0.00017850331185363015,0.02138804695604616,0.05421590468637189,0.0013794821407289567,1.2003923147916793,1.5523949250578881,1.079455853998661,1.4595305383205415,1.0,0.99302,0.99766,0.99998,0.7946,0.7691,0.6942,0.7203
96,0.00013947846393272571,0.020256325442163388,0.05294947145620779,0.00141392094772119,1.2001155212521553,1.6468857914209365,1.0780863985419273,1.326728567481041,1.0,0.99362,0.99718,0.99998,0.7923,0.7725,0.693,0.7272
97,0.00012732225794173486,0.019999105474681176,0.05155424190190982,0.0012428516947322202,1.193190823495388,1.5361219927668572,1.0754988297820092,1.3307981878519057,1.0,0.99344,0.9977,0.99998,0.7933,0.7778,0.6947,0.7281
98,0.00021565391103204278,0.02121114610959847,0.05000039591092845,0.0012696660664265177,1.1942477151751518,1.6763740122318267,1.0858341410756112,1.3319924771785736,0.99998,0.99308,0.99806,0.99998,0.795,0.7766,0.693,0.7297
99,0.00013067762632331601,0.01885148430301342,0.04853033061538424,0.0012159572105869005,1.1899425715208054,1.6617931112647057,1.0838426277041435,1.3265564426779748,1.0,0.99426,0.9982,0.99994,0.7948,0.773,0.6929,0.729
100,0.00012211427799359496,0.020231486807757874,0.047426477958429226,0.0010771925997093547,1.2049703434109689,1.6571277171373366,1.0895509481430055,1.3311329439282418,1.0,0.99354,0.99804,1.0,0.7932,0.7765,0.6943,0.7309


==> data/CIFAR10_CNN_Alpha_10_c_1_innerup_10000_BS_256_E_100_S_1.csv <==
epoch_index,train_loss_DC_FW,train_loss_FW,train_loss_SGD_3,train_loss_SGD_2,val_loss_DC_FW,val_loss_FW,val_loss_SGD_3,val_loss_SGD_2,train_acc_DC_FW,train_acc_FW,train_acc_SGD_3,train_acc_SGD_2,val_acc_DC_FW,val_acc_FW,val_acc_SGD_3,val_acc_SGD_2
1,1.3036110753915748,6.5676311059873935,1.8983388676935313,1.3991647472186965,1.3740802228450775,2.0824723839759827,1.6499082922935486,1.1765975505113602,0.54206,0.2645,0.32004,0.50164,0.5285,0.277,0.417,0.5854
2,0.8401401946131064,1.2964801709262692,1.5529828369617462,1.0101527559513948,0.9418757006525993,1.2665130347013474,1.4809529155492782,1.0209706217050551,0.70334,0.5346,0.4508,0.64752,0.6638,0.5522,0.4746,0.6355
3,0.6774454545609805,0.9430538239527722,1.4155827858010117,0.8284342042645629,0.9306978970766068,1.0804401487112045,1.3890549391508102,0.9806135728955269,0.7628,0.66784,0.50186,0.71426,0.6757,0.6241,0.5064,0.6569
4,0.5256721164499011,0.7613971035699455,1.3234811127185822,0.6969047806092671,0.9798733830451966,0.9903931364417076,1.3223402678966523,1.0213854789733887,0.81496,0.73344,0.5351,0.76292,0.6753,0.6475,0.528,0.6457
5,0.40608190729910015,0.6343342406409127,1.2521964269024985,0.5857195851145959,1.129963544011116,0.9082966029644013,1.2748261094093323,0.937067548930645,0.85916,0.7818,0.56278,0.80516,0.648,0.699,0.5492,0.6765
6,0.2949962492804138,0.5388291954081885,1.1961364472398952,0.4812309019723717,0.8667360544204712,0.7891235813498497,1.2323189318180083,0.9012552455067635,0.90216,0.8155,0.5829,0.84444,0.7331,0.7281,0.5639,0.6897
7,0.19937331370097033,0.4458790752960711,1.1466371815423577,0.39240159504875843,0.8731238789856434,0.9487931162118912,1.199786004424095,0.9000402495265007,0.93608,0.84718,0.60286,0.87842,0.7348,0.6938,0.5753,0.6973
8,0.12100143297290315,0.37000178386058125,1.1022320687770844,0.3069354132273976,0.8664008319377899,0.8408489853143692,1.1681176602840424,0.9465746477246284,0.9651,0.87406,0.62046,0.91302,0.7484,0.7244,0.5868,0.6851
9,0.07045338753306744,0.3018268667617623,1.0620151642633944,0.23550123972248058,1.1130347564816474,0.9952300742268563,1.141474574804306,0.9437120586633683,0.9825,0.8962,0.6357,0.93776,0.699,0.7007,0.5999,0.6968
10,0.04644148483188176,0.2530518885777921,1.0260011252700065,0.17284183698345204,0.8783678278326988,0.8438279181718826,1.1190228581428527,1.0857857421040535,0.98974,0.91588,0.64744,0.96162,0.7647,0.7469,0.6079,0.6755
11,0.021243129947165748,0.21235831640660763,0.9902613880682964,0.12664769015902158,0.8182959288358689,0.8505130425095558,1.10055121332407,0.988866601884365,0.99736,0.92818,0.65904,0.97614,0.7816,0.7558,0.6128,0.7122
12,0.01154592618042109,0.1872953284835937,0.959146228067729,0.09104712442399895,0.9109350092709064,0.9655613526701927,1.0787063226103784,1.0048564985394477,0.9993,0.93662,0.67282,0.98734,0.765,0.7207,0.6234,0.7064
13,0.007706891225023689,0.16003290700669193,0.9294213816827658,0.06747216622972367,0.9319308772683144,0.9431889653205872,1.062019629776478,0.9872166782617569,0.99972,0.9471,0.68482,0.9926,0.7638,0.7424,0.6278,0.7149
14,0.009491761172266334,0.14171896827388175,0.9008210848788826,0.04978959015285482,0.8589939638972283,0.9028392717242241,1.0427051901817321,0.9797012522816658,0.99894,0.95224,0.69428,0.99602,0.7863,0.7485,0.6325,0.7214
15,0.0054518141420273,0.12438451323886307,0.8728125238296937,0.03794146595256669,0.8239608079195022,1.0145926609635354,1.028404127061367,1.0080456107854843,0.99974,0.95942,0.7049,0.99794,0.796,0.7396,0.6391,0.7205
16,0.004158333357309504,0.11568527995627753,0.8478040594835671,0.03135181263051167,1.113271813094616,0.8753229349851608,1.0185011565685271,1.0126385256648063,0.99988,0.96126,0.71446,0.9986,0.7428,0.764,0.6444,0.7188
17,0.005012119421735406,0.10689086142015092,0.8237539545005682,0.025218353559244042,0.8491594508290291,1.0504476994276046,1.0060643419623374,1.1117568850517272,0.99962,0.96424,0.72314,0.99906,0.7932,0.7354,0.6471,0.7134
18,0.0031654240280788925,0.09436540556501369,0.8016857142959323,0.023013942204985996,0.8689801812171936,0.9286921665072441,0.9954914718866348,1.0383411899209023,0.99996,0.96854,0.73192,0.99896,0.7941,0.7601,0.6499,0.7224
19,0.0024682974694676847,0.08926170528391186,0.7766973205975124,0.01867797136382789,0.8653980158269405,0.9697507500648499,0.9892925918102264,1.1112312749028206,0.99998,0.97054,0.7417,0.99946,0.7902,0.7472,0.6527,0.7127
20,0.002521347050193925,0.0847493573186957,0.7555414018582325,0.016523204558547968,1.0051863819360733,0.9244518741965294,0.9740672454237937,1.0541343852877616,0.99988,0.97258,0.74914,0.99932,0.7617,0.7503,0.6594,0.7268
21,0.002545713896064886,0.07450808928709249,0.7351997777515528,0.01391067165805369,0.9591392949223518,1.0372798025608063,0.9648105502128601,1.073495054244995,0.99988,0.97612,0.7562,0.99976,0.7755,0.7385,0.6605,0.7246
22,0.0021329022586412194,0.07141837216343502,0.7135158278504197,0.013275946119838223,0.8820119760930538,0.9808009535074234,0.9631349474191666,1.1062678292393684,1.0,0.97756,0.766,0.99954,0.7923,0.7651,0.6631,0.7252
23,0.0019166783206354902,0.06159957309196494,0.6939044774186854,0.011237860103707989,0.876537024974823,1.1125165522098541,0.9516588404774666,1.1120506063103677,0.99992,0.98018,0.77256,0.99978,0.7965,0.7492,0.667,0.7243
24,0.0015278066055877705,0.06037047697345213,0.6732362438829578,0.010564014201565665,0.8774010941386223,1.051829095184803,0.9509004428982735,1.0944242134690285,1.0,0.98048,0.78118,0.99988,0.797,0.7612,0.6662,0.7292
25,0.0015393099863419536,0.05608515679950313,0.6571462242578974,0.00935390156608227,0.9051166042685509,1.032511730492115,0.9384855225682258,1.1051508069038392,0.99998,0.9812,0.78504,0.9999,0.7944,0.7512,0.6729,0.7272
26,0.001700212049585463,0.05333815388647573,0.6365879108102954,0.008326452196936826,0.8834441408514977,1.0608973801136017,0.9330952957272529,1.1142336800694466,0.99998,0.98356,0.79556,0.9999,0.793,0.7698,0.675,0.7273
27,0.0013785335384974523,0.0511305316218308,0.6179503722458469,0.0074583411606370794,0.8877072751522064,1.1444593042135238,0.9332681283354759,1.1200312778353692,0.99998,0.98376,0.80088,0.99994,0.796,0.7454,0.6739,0.7285
28,0.0012547704832193594,0.04954693846556605,0.6010854683664381,0.007346292071481597,0.8935097254812717,0.953666415810585,0.9245227485895157,1.1365841612219811,1.0,0.98352,0.808,0.99996,0.7973,0.7603,0.6808,0.7275
29,0.0012562189729912777,0.04352352347662102,0.5843051469751767,0.0067919232236335475,0.8957064382731914,1.0289840221405029,0.9233335942029953,1.1273987114429473,0.99996,0.98632,0.81514,0.9999,0.7943,0.7457,0.6786,0.724
30,0.001097750117674432,0.04185161368484248,0.5664957345140224,0.00660374069025702,0.9969742327928544,0.9768474116921425,0.9168063789606095,1.1396831020712852,1.0,0.98672,0.82134,0.99988,0.7871,0.7654,0.683,0.726
31,0.0022277263758171883,0.03964156156158721,0.5534358885215254,0.006553913156587479,0.9345897890627384,1.0467651158571243,0.9183776110410691,1.1304552525281906,0.99982,0.98792,0.82604,0.99982,0.7904,0.7601,0.6807,0.7275
32,0.001366824027785214,0.039214107424153814,0.535528517499262,0.005738882679368692,0.9284778296947479,0.9978141702711583,0.9239335298538208,1.1462759390473365,1.0,0.98806,0.83398,0.99996,0.7936,0.7831,0.6775,0.7265
33,0.0010035472372024112,0.03488910270199103,0.5179284079646578,0.005382497620303184,0.9112324669957161,1.1478715300559998,0.9158235847949981,1.2094978973269463,1.0,0.989,0.8405,0.99994,0.7982,0.7555,0.6814,0.7079
34,0.0009208276157495471,0.03329519591560321,0.5022346461001708,0.006145538992666621,0.9092934727668762,0.9991741359233857,0.9105719059705735,1.1537387669086456,1.0,0.99006,0.84694,0.99974,0.799,0.76,0.6843,0.7279
35,0.0008754382669932817,0.0324732933920447,0.4850416587931769,0.004987879280875228,0.9152967602014541,1.1228887557983398,0.9129005119204521,1.1590289130806923,1.0,0.99008,0.85332,0.99996,0.7958,0.7263,0.6852,0.7287
36,0.0009356733834446998,0.03124536337967658,0.4729129729830489,0.004633095299549477,0.9189211457967759,1.06469636708498,0.9093047976493835,1.1641707509756087,0.99996,0.99084,0.85796,0.99996,0.7942,0.762,0.6862,0.7298
37,0.0009087460923034755,0.031460188343474756,0.45733370647138477,0.004591155336333477,0.9183996468782425,1.0937584772706033,0.9120526313781738,1.1798709690570832,0.99998,0.99024,0.86332,0.99996,0.7955,0.7546,0.6873,0.7276
38,0.0011832621789000435,0.030373059726339215,0.44054594970479305,0.004265612173036729,0.9243313789367675,1.0882905066013335,0.92487173974514,1.1869788199663163,0.9999,0.9909,0.871,0.99998,0.7975,0.7687,0.6868,0.7277
39,0.0009312401740985201,0.026090017809741656,0.4267293150935854,0.004315075898134358,0.9339874774217606,1.1977553874254228,0.9177329882979393,1.1788468971848487,0.99998,0.99218,0.87796,0.99988,0.796,0.7593,0.684,0.7285
40,0.000802228490677092,0.025722420429905916,0.41163209202338236,0.004113404258458438,0.9412589937448501,1.0701827734708786,0.9129267498850823,1.2248840376734733,1.0,0.9918,0.88194,1.0,0.7894,0.7693,0.6866,0.7209
41,0.0007842908191972184,0.02613138067250957,0.3959037568800303,0.0038000018697003928,0.9457885473966599,1.3279668092727661,0.9079117834568023,1.179153025150299,1.0,0.9923,0.88978,1.0,0.7952,0.7676,0.6905,0.7286
42,0.0007179775505447855,0.023850208134105315,0.382360999529459,0.0034992237580103837,0.9271454907953739,1.0939613461494446,0.9105546295642852,1.1930486232042312,1.0,0.99292,0.89528,0.99996,0.7947,0.77,0.6875,0.7273
43,0.0007604739580621791,0.02171639509603609,0.3701269366607374,0.0035313786659627315,0.9378873378038406,0.9777348294854165,0.9262639820575714,1.197612112760544,0.99996,0.9937,0.89914,0.99996,0.7966,0.773,0.6859,0.7303
44,0.0012971773548811978,0.020980270145869603,0.3574544825420088,0.0032936783260380737,1.0963532388210298,1.231454774737358,0.9156119093298912,1.2018635779619218,0.9999,0.99398,0.90466,1.0,0.7678,0.7637,0.6874,0.729
45,0.001096200783426959,0.020415048486771708,0.3453048119435505,0.003331040857212466,0.9564586818218231,1.1320262506604195,0.915943743288517,1.2020839050412178,0.99996,0.9935,0.90912,0.99992,0.794,0.7505,0.6892,0.7281
46,0.000830017950276521,0.01979968996661506,0.33428738509513894,0.003172187482087626,0.9479529455304145,1.1961657628417015,0.9170057967305183,1.211133985221386,1.0,0.9944,0.91296,1.0,0.7958,0.7683,0.6905,0.7294
47,0.0006647948696864864,0.018854864729254753,0.3212643661061112,0.0029509415201443645,0.9546477869153023,1.1562468588352204,0.9208158180117607,1.2082458585500717,1.0,0.9939,0.918,1.0,0.7935,0.761,0.6858,0.7258
48,0.0006250763108255342,0.01859418957432428,0.3085737236756451,0.0028591369592337584,0.9490925207734108,1.3276288360357285,0.9178217962384224,1.2110971793532372,1.0,0.9947,0.92292,0.99996,0.7929,0.7595,0.6883,0.7277
49,0.0006172994918805281,0.016037767252894308,0.296152369252273,0.002671328666667473,0.9459509313106537,1.048987253010273,0.9217296585440635,1.220418393611908,1.0,0.9954,0.92876,1.0,0.7967,0.7372,0.6906,0.7283
50,0.0006025611782002225,0.017949455275143286,0.2844785467854568,0.002617584575889442,0.9549166113138199,1.099466870725155,0.9321830376982689,1.2190974175930023,1.0,0.99474,0.9325,1.0,0.7958,0.7469,0.69,0.7292
51,0.0006225972761707713,0.015306127397818682,0.2738548781038547,0.002679027883069856,0.9582424774765969,1.0359661400318145,0.931310023367405,1.2207745999097823,0.99998,0.99598,0.93596,0.99996,0.7932,0.7687,0.6869,0.7284
52,0.0005394800676612601,0.01595167387799569,0.2655302030699594,0.0029517303076002518,0.9532391786575317,1.0753299847245217,0.9315049886703491,1.229959887266159,1.0,0.99526,0.94002,0.9999,0.795,0.7704,0.6903,0.7309
53,0.0004931270064398817,0.013092787756955214,0.25392978623205303,0.0024346859510322766,0.9646319091320038,1.1194048076868057,0.9377312883734703,1.233249044418335,1.0,0.9964,0.9445,1.0,0.7977,0.7662,0.6896,0.728
54,0.0005915201334722283,0.014746053629003617,0.24305873774752326,0.0024532452023740174,0.9673925533890724,1.115616212785244,0.9353436335921288,1.2273694768548011,1.0,0.99596,0.9482,0.99998,0.7944,0.7646,0.6892,0.7267
55,0.000538471186645234,0.014180043831049484,0.23411778307386807,0.0022605274571105838,0.9637917578220367,1.098657524585724,0.9422865301370621,1.2398067608475685,1.0,0.99606,0.95208,1.0,0.7943,0.7629,0.6904,0.7278
56,0.0004729826385078106,0.013073046338906017,0.22551380356355588,0.0022504354799784037,0.9587641432881355,1.0955189496278763,0.944290728867054,1.2371928870677948,1.0,0.99652,0.95344,1.0,0.7944,0.7675,0.6915,0.7287
57,0.0004586376369620759,0.013800419761314608,0.21505667352858854,0.0020651566096324928,0.9600076854228974,1.5056574791669846,0.9464883774518966,1.2424801200628282,1.0,0.9962,0.9576,1.0,0.7931,0.7162,0.6888,0.729
58,0.0006268977496282398,0.012685856107166228,0.20773543485877466,0.0023409582018776207,0.9679002359509468,1.1490240454673768,0.9533935278654099,1.2440797939896584,0.99998,0.9963,0.96146,0.99994,0.7968,0.7517,0.6903,0.7268
59,0.00047100623324157064,0.012036445298189374,0.1994447762108579,0.002153366267186951,0.9763117164373398,1.108557567000389,0.9562331974506378,1.2460991322994233,1.0,0.99706,0.96354,1.0,0.7955,0.7776,0.6879,0.7304
60,0.0004058432199859193,0.011536444747007966,0.1898112934158773,0.0020571063416392294,0.963352370262146,1.101207748055458,0.9581268966197968,1.2472897931933402,1.0,0.9967,0.96722,0.99998,0.7959,0.7785,0.692,0.728
61,0.00041038330958571704,0.01194706979939448,0.18301548223410333,0.0019477573342203181,0.9754273802042007,1.1979241698980332,0.9785235539078713,1.251778458058834,1.0,0.99674,0.9686,1.0,0.7956,0.7596,0.6887,0.7296
62,0.00045837892944941165,0.010843498640033245,0.17748825533353552,0.002056857946979794,0.9686160787940026,1.211978642642498,0.968596550822258,1.250072441995144,0.99998,0.99696,0.96978,1.0,0.7921,0.7359,0.6868,0.731
63,0.00040006466729302736,0.011167494528475503,0.16962260798532136,0.001999446332255112,0.9705447882413865,1.187255285680294,0.9740330100059509,1.2600498288869857,1.0,0.99668,0.97246,0.99998,0.7956,0.7702,0.6913,0.7322
64,0.0003955553296023305,0.010021307611985284,0.16162019234378727,0.0018812070484273136,0.9804070681333542,1.0798593565821648,0.9685804724693299,1.2578536584973334,1.0,0.99752,0.97506,0.99998,0.7971,0.7554,0.692,0.7289
65,0.00045413300711293325,0.00838505892897956,0.15593089250733658,0.0019036235649504565,1.092799535393715,1.1310547202825547,0.9737084686756134,1.2679088547825814,1.0,0.9981,0.977,0.99994,0.7729,0.7711,0.6938,0.731
66,0.8315562530262134,0.01049313928791778,0.14952599101376776,0.0018732149019713836,1.0562293872237205,1.2387826696038247,0.9797756999731064,1.2648473873734474,0.75706,0.997,0.97956,0.99998,0.7126,0.7394,0.6905,0.7311
67,0.11820267161772567,0.008345644867608361,0.14297381860717218,0.0017971053478374546,1.0933901220560074,1.110085354745388,0.9785048708319664,1.2673923909664153,0.96302,0.99794,0.98026,0.99998,0.7153,0.7695,0.6908,0.7326
68,0.03290281823494148,0.009422203683299107,0.13649595924177949,0.001719252007706946,0.9658422067761421,1.2619632437825203,0.9911863043904304,1.2702201932668686,0.99286,0.99756,0.98266,1.0,0.7602,0.7461,0.6896,0.7284
69,0.013317318253067076,0.00890305618653359,0.13300747743674687,0.0017874837013755031,0.9072672888636589,1.115911489725113,0.988764701783657,1.281094843149185,0.99866,0.99756,0.98394,1.0,0.7807,0.7709,0.6888,0.7301
70,0.007174737689712522,0.009502544074333558,0.12776689858612966,0.0018293741194778407,0.8948332712054252,1.1204779997467995,0.9957350745797158,1.2745304882526398,0.99972,0.9975,0.98386,0.99998,0.7902,0.7676,0.6925,0.7309
71,0.004910778350491381,0.007358631509954908,0.12184455234329311,0.001751412333129449,0.9058217748999595,1.0726403936743736,1.0021098509430886,1.292929607629776,0.9998,0.99812,0.986,0.99998,0.7887,0.7687,0.6905,0.7289
72,0.004025744313459692,0.008353056182980309,0.11893103279325427,0.0018768196198519092,0.9220562487840652,1.0913767248392106,1.0079153314232827,1.2851953119039536,0.9998,0.99806,0.98692,0.99998,0.7876,0.7673,0.6901,0.7305
73,0.00318101547154769,0.008330864883479377,0.11442104677612684,0.0015470670813537792,0.9430659756064415,1.2583815217018128,1.0047701701521874,1.2733426168560982,0.9999,0.99794,0.98768,1.0,0.786,0.75,0.6915,0.7296
74,0.002630460591587637,0.007242255742015431,0.10848556926511989,0.0015658430718907099,0.9356173321604728,1.180529275536537,1.0009472012519836,1.274968573451042,0.99992,0.99828,0.98912,1.0,0.7881,0.7588,0.6942,0.7318
75,0.002216366935777953,0.00720775258199939,0.10437551235818134,0.0016523867243264175,0.9355983197689056,1.3326299488544464,1.0131904751062393,1.2805565923452378,0.99996,0.99816,0.98964,0.99996,0.7896,0.7281,0.6904,0.7326
76,0.002005201806278652,0.007612619031700591,0.10057732519902746,0.0014920471751663303,0.9861721381545067,1.3819041192531585,1.0152434945106505,1.2876991644501685,0.99998,0.99802,0.9901,1.0,0.7828,0.7098,0.694,0.7294
77,0.0019534820927145456,0.0061174172118700545,0.09716311484879377,0.0014538667087528703,0.9482241690158844,1.1627210199832916,1.009411060810089,1.2784573033452034,0.99996,0.99854,0.99206,1.0,0.79,0.759,0.6923,0.7318
78,0.0016746170271178518,0.006690619317387059,0.09409565908112089,0.0013866185050871109,0.9506467372179032,1.1989818707108497,1.0203685641288758,1.2913919553160667,0.99996,0.99844,0.99156,1.0,0.7908,0.7659,0.692,0.7307
79,0.0016170762789944112,0.006415397619557738,0.09066118742814477,0.0014962739633676615,0.996539281308651,1.354813066124916,1.0242896497249603,1.3507103204727173,0.99996,0.99856,0.99228,0.99998,0.7801,0.748,0.6914,0.7152
80,0.0016692708643172315,0.0062760278978741405,0.08747901543214613,0.0019426400311723618,0.9675776556134223,1.1079911023378373,1.0282464995980263,1.2937204763293266,0.99994,0.9986,0.99296,0.99988,0.7934,0.7698,0.6928,0.731
81,0.0015360466979695863,0.006187063544140463,0.08492572913516541,0.0014607885155152073,0.9781618744134903,1.1797501936554908,1.0268117681145668,1.2896035954356193,0.99992,0.9986,0.99334,1.0,0.7916,0.7711,0.6906,0.7301
82,0.0013938490068243,0.006549896169287551,0.08155757709577376,0.0014367150926810441,0.9789824068546296,1.2890979006886483,1.0288868993520737,1.3459000289440155,0.99994,0.99828,0.9942,0.99998,0.7916,0.7595,0.6923,0.7284
83,0.001267128860119407,0.00605818088497843,0.07995568109410149,0.0016437906650731303,1.0219431951642037,1.1892637342214585,1.037883459031582,1.3009853646159173,0.99996,0.9985,0.99432,0.99998,0.7841,0.7643,0.6901,0.7304
84,0.0012767655324732543,0.0054501376170617505,0.07596189329134566,0.001381000692775587,0.9806131288409233,1.1940850988030434,1.0328117042779923,1.3040371358394622,0.99998,0.99866,0.99488,1.0,0.79,0.7694,0.6958,0.7283
85,0.001180425271147159,0.005359056034500768,0.07394540973235758,0.0013232928833197231,0.9961139127612114,1.1564234867691994,1.0399753615260123,1.3075993329286575,0.99996,0.99862,0.99506,0.99998,0.7899,0.7692,0.6926,0.729
86,0.0010223041697790163,0.0051359561644969695,0.0714693591758913,0.0013444903178962556,0.990845787525177,1.4929215162992477,1.05707605779171,1.3086862355470656,1.0,0.9988,0.9953,1.0,0.7911,0.7463,0.6924,0.7299
87,0.0010086204436410466,0.004953109939007697,0.06854542633708642,0.0012837625266057535,0.9853920787572861,1.2883300244808198,1.0461968243122102,1.3105654627084733,0.99996,0.99894,0.99564,0.99998,0.7945,0.7574,0.695,0.7329
88,0.0009558776354034697,0.005656995496662732,0.06789065889862118,0.001303442557549047,0.997179651260376,1.5471361696720123,1.0523595944046975,1.3053527191281318,1.0,0.99858,0.99554,0.99998,0.7878,0.7099,0.6935,0.7331
89,0.0009060696063489577,0.004445733998163261,0.06454693383480213,0.0011539292546720909,0.991252315044403,1.1369621977210045,1.064290352165699,1.31024532020092,1.0,0.99916,0.9964,1.0,0.7948,0.75,0.6907,0.731
90,0.0008176531454391436,0.00457263859366043,0.06272823804495287,0.0011172202366466007,0.991369079053402,1.301428782939911,1.0556477680802345,1.3059203699231148,1.0,0.99904,0.99674,1.0,0.7919,0.765,0.6918,0.732
91,0.0007604464815219161,0.005018298948962926,0.062030570220430285,0.001184214857746657,0.9970442205667496,1.3667696237564086,1.0588589370250703,1.3180636748671533,1.0,0.9989,0.99684,1.0,0.7933,0.7181,0.6942,0.7279
92,0.0008233911276151122,0.005145509486450168,0.05892784249189557,0.0011961605496067858,1.0089785113930703,1.1636809900403022,1.061290730535984,1.3191922307014465,0.99996,0.99872,0.99724,1.0,0.7911,0.7688,0.6931,0.7309
93,0.0007213785377514016,0.00509276368244841,0.05726436210073987,0.0011154966528660484,1.0023083075881005,1.2531603172421455,1.064195802807808,1.3104081839323043,0.99998,0.9987,0.9973,1.0,0.7913,0.7662,0.696,0.7294
94,0.0008760224717457741,0.005151964778410822,0.05548362067083315,0.0011938831644793212,1.0117662698030472,1.3774143606424332,1.0646534264087677,1.3284228831529616,0.99996,0.9987,0.99762,0.99998,0.7926,0.7416,0.695,0.7265
95,0.0007207975229866118,0.004125646878288089,0.05421590468637189,0.0013794821407289567,1.0176094993948936,1.1587392047047615,1.079455853998661,1.4595305383205415,1.0,0.9992,0.99766,0.99998,0.792,0.7457,0.6942,0.7203
96,0.0007125123247162116,0.005238278523652947,0.05294947145620779,0.00141392094772119,1.0344794690608978,1.2746806755661964,1.0780863985419273,1.326728567481041,1.0,0.99866,0.99718,0.99998,0.7845,0.7498,0.693,0.7272
97,0.0006693190176631514,0.00464664770578918,0.05155424190190982,0.0012428516947322202,1.0145752400159835,1.1673707455396651,1.0754988297820092,1.3307981878519057,1.0,0.99884,0.9977,0.99998,0.7933,0.7751,0.6947,0.7281
98,0.0007124319203359512,0.004549654527051773,0.05000039591092845,0.0012696660664265177,1.0147724837064742,1.16602383852005,1.0858341410756112,1.3319924771785736,0.99998,0.99894,0.99806,0.99998,0.7928,0.7664,0.693,0.7297
99,0.0006581815416991178,0.004673214477833779,0.04853033061538424,0.0012159572105869005,1.0175756141543388,1.2723866388201714,1.0838426277041435,1.3265564426779748,1.0,0.99876,0.9982,0.99994,0.7935,0.7628,0.6929,0.729
100,0.0006302328555629713,0.004038529785062491,0.047426477958429226,0.0010771925997093547,1.0137579798698426,1.1652560546994208,1.0895509481430055,1.3311329439282418,1.0,0.99906,0.99804,1.0,0.7914,0.775,0.6943,0.7309


==> data/CIFAR10_Trans_Effb0_Alpha_10_c_100_innerup_2000_BS_256_E_100_S_1.csv <==
epoch_index,train_loss_DC_FW,train_loss_FW,train_loss_SGD_3,train_loss_SGD_2,val_loss_DC_FW,val_loss_FW,val_loss_SGD_3,val_loss_SGD_2,train_acc_DC_FW,train_acc_FW,train_acc_SGD_3,train_acc_SGD_2,val_acc_DC_FW,val_acc_FW,val_acc_SGD_3,val_acc_SGD_2
1,1.1231300806512639,468.92247779515327,2.2568258472851346,1.8970585708715477,0.7627565652132035,42.118576526641846,2.194579929113388,1.5334811061620712,0.68668,0.42914,0.1681,0.49518,0.7713,0.611,0.2727,0.691
2,0.7854624199015754,42.351578245357594,2.1555059576521116,1.4066207688681933,0.6815251708030701,15.128988575935363,2.0947274267673492,1.2111374527215957,0.74994,0.5641,0.29914,0.67848,0.7818,0.7031,0.4132,0.7221
3,0.7266333091015719,23.17235195393465,2.0650017054713503,1.184254724152234,0.6398545645177365,12.057038140296935,2.0026277154684067,1.0475324794650078,0.76174,0.6028,0.40718,0.7037,0.7923,0.692,0.5076,0.7386
4,0.6932440190290918,16.113054835066503,1.9802287975136115,1.0622029937043482,0.6181704364717007,9.357428717613221,1.9174026012420655,0.9531581461429596,0.7688,0.62818,0.48778,0.71356,0.7991,0.72,0.5719,0.7472
5,0.6791723997009044,12.793843361796165,1.9035295308852682,0.9892860547620423,0.6105926558375359,7.417844760417938,1.840520292520523,0.8961555704474449,0.77478,0.6369,0.54378,0.72208,0.799,0.7217,0.6091,0.7508
6,0.6635259429411012,10.15703970315505,1.8337673891563804,0.9383231839355157,0.5985116980969906,6.305241203308105,1.7683215379714965,0.8516239747405052,0.77788,0.65346,0.57838,0.72924,0.7998,0.7297,0.6391,0.7594
7,0.6538746414744124,8.766692966830973,1.7680100366777303,0.9012246886078192,0.5814683049917221,6.677891266345978,1.6981048971414565,0.8118978351354599,0.78058,0.65578,0.60614,0.73562,0.8061,0.6921,0.6594,0.7663
8,0.6448191948691193,7.404491144783643,1.70725258880732,0.870384048138346,0.5808667339384556,4.2838227391242985,1.6411000669002533,0.7911564245820045,0.78354,0.66818,0.62334,0.73808,0.8045,0.7489,0.6729,0.7674
9,0.6380606597783615,6.688787980955475,1.6530369684404256,0.8482113839412222,0.5682109341025352,4.607112604379654,1.584991306066513,0.7674082860350608,0.7832,0.66772,0.63826,0.73964,0.8094,0.732,0.6823,0.7723
10,0.6299636310764721,5.942588590845769,1.6042325873764194,0.8288532811768201,0.5681729540228844,4.01179287135601,1.534442400932312,0.7522104397416115,0.78758,0.67422,0.64778,0.7466,0.8096,0.7384,0.6913,0.7734
11,0.6257575882636771,5.385901761298277,1.5570079617354335,0.811070592123635,0.5620167426764965,3.6315184354782106,1.4893845349550248,0.7373109951615333,0.78656,0.67632,0.65748,0.74692,0.8097,0.7392,0.6962,0.7771
12,0.6243303440967385,5.025572752466007,1.5174914166635396,0.8002452278623775,0.5633935540914535,2.964277097582817,1.4473042219877243,0.7263155937194824,0.78778,0.6752,0.6635,0.75034,0.8104,0.7533,0.7009,0.7778
13,0.6202064662867662,4.522695377164958,1.47654831105349,0.7876391018531761,0.5557532079517842,3.2009411633014677,1.4071392744779587,0.7131671667098999,0.78942,0.68106,0.66956,0.75174,0.8115,0.7397,0.7057,0.7805
14,0.6176207168978087,4.270236674620181,1.4420659907010136,0.7781298814379439,0.5537738405168057,3.0260149776935577,1.3708903163671493,0.7044507667422295,0.79144,0.6832,0.67742,0.75386,0.8138,0.7467,0.7116,0.7816
15,0.6125009754786686,3.9745825918353335,1.408759778859664,0.7670647121813833,0.5519765488803386,2.9436453014612196,1.3371081352233887,0.6972936868667603,0.79272,0.68666,0.6829,0.75712,0.8116,0.7375,0.7153,0.7818
16,0.6121714791777183,3.732523852465104,1.3784593836385377,0.7606045327016285,0.556330406665802,2.3754950910806656,1.3132723569869995,0.6968028604984283,0.79216,0.68652,0.68578,0.75836,0.8141,0.7648,0.715,0.7812
17,0.6115304322875276,3.5037083163553353,1.3525345818120607,0.7556754612192815,0.549286400526762,2.378714755177498,1.276769670844078,0.6810891956090928,0.79176,0.68974,0.6853,0.75736,0.8135,0.7569,0.72,0.785
18,0.6074671400140743,3.3162183177714444,1.3247870535266644,0.7468377357842971,0.5493615597486496,2.696603462100029,1.2527483880519867,0.6770523145794869,0.79406,0.69274,0.69046,0.76008,0.8115,0.7366,0.7217,0.7863
19,0.6111807403515797,3.2170055983017902,1.3020446045058114,0.742890291372124,0.5481424398720265,2.4027171671390533,1.230824166536331,0.6719984784722328,0.79324,0.68918,0.69178,0.76076,0.8147,0.7432,0.7244,0.7883
20,0.6044870113231697,3.009226378129453,1.2776630958732293,0.7340921920781233,0.5490612350404263,1.8516948774456978,1.2093631744384765,0.6691571369767189,0.79316,0.69296,0.69542,0.76264,0.8123,0.7711,0.7248,0.786
21,0.6037121752695161,2.890944421899562,1.256024872161904,0.7294881352964713,0.5462221808731555,2.36625454723835,1.1878861874341964,0.6637372389435768,0.79304,0.69112,0.69658,0.76356,0.8134,0.7289,0.7267,0.7885
22,0.6068767342640429,2.801283062112575,1.23882749311778,0.7268931826158446,0.544826690852642,1.8601590991020203,1.1646467328071595,0.6565963625907898,0.79344,0.69434,0.69748,0.764,0.8131,0.7599,0.7283,0.7901
23,0.6019691660696146,2.640105406240541,1.2181530071764577,0.7208372089935808,0.542309507727623,1.9233321845531464,1.1469971269369126,0.6531206220388412,0.79518,0.69398,0.70044,0.76692,0.8169,0.7494,0.7289,0.7909
24,0.6004111362355096,2.5178953257142282,1.2007663833851716,0.714967746211558,0.5407761372625828,1.953196033835411,1.128395539522171,0.6484987571835518,0.79526,0.69918,0.7044,0.76642,0.8126,0.7518,0.7315,0.7915
25,0.5993019371312491,2.438820242273564,1.1848373382675403,0.711651725428445,0.543083144724369,1.5516074061393739,1.1133965089917184,0.6475340276956558,0.79564,0.69878,0.70576,0.76792,0.8146,0.772,0.7309,0.7909
26,0.596039166712031,2.3441632055506414,1.1686850159752125,0.7070883010723152,0.5401014931499958,1.7535028159618378,1.099181617796421,0.6423695787787438,0.79602,0.70254,0.70764,0.76882,0.8173,0.7479,0.7326,0.7913
27,0.5990817624391341,2.2906160956742814,1.156497531399435,0.7077009589696417,0.5410770550370216,1.5148021459579468,1.0874479800462722,0.6418473862111569,0.79558,0.70062,0.7047,0.76684,0.8156,0.7651,0.7335,0.792
28,0.5989351655755725,2.1944266661089293,1.1410551618556588,0.7018305677540448,0.538966466486454,1.7970233261585236,1.0652781084179879,0.6327934175729751,0.79646,0.70306,0.70942,0.76982,0.8168,0.7402,0.7379,0.7956
29,0.600056201067506,2.1267595169495563,1.1284490154714,0.6989403248441463,0.540626835823059,1.40980663895607,1.0565909251570702,0.6340967990458012,0.7951,0.70202,0.71044,0.7705,0.8181,0.7726,0.737,0.7938
30,0.5980552127774881,2.05574585649432,1.118739694965129,0.6979643954914443,0.5400575801730156,1.4798094764351846,1.0452630341053009,0.6316104501485824,0.79552,0.7037,0.70832,0.76996,0.817,0.7638,0.7383,0.7953
31,0.5967237195190118,2.0056643151507085,1.105262388988417,0.6936228025932701,0.5365901321172715,1.3361033126711845,1.0332850992679596,0.6275237254798413,0.79582,0.7069,0.71314,0.77122,0.8173,0.7725,0.7405,0.7947
32,0.5956617298783088,1.942362057919405,1.0950441190174647,0.6912174398193554,0.5363854393362999,1.5236352249979972,1.0193080693483352,0.6233551904559136,0.79508,0.70804,0.7137,0.77162,0.8158,0.7537,0.7427,0.7967
33,0.5908778299178395,1.8564033605614487,1.083911880850792,0.6863543245257163,0.543767873197794,1.3800259783864022,1.0136372849345208,0.6257030181586742,0.79796,0.7109,0.71394,0.77432,0.8139,0.7684,0.7397,0.796
34,0.5987330798287781,1.8400011603929558,1.0739371919510317,0.6892351751424828,0.5405564472079277,1.427069453895092,1.0020370319485665,0.6237939655780792,0.79402,0.70896,0.71476,0.77068,0.8158,0.7552,0.7407,0.7968
35,0.596251770549891,1.7999972999095917,1.0659844358356632,0.6852882033099934,0.538438692688942,1.3596757546067237,0.9911466866731644,0.6204117752611638,0.79552,0.70714,0.71448,0.77426,0.8151,0.7658,0.7424,0.7969
36,0.5926868562795677,1.7220083256157077,1.0576408660533476,0.6821382097443756,0.5397558271884918,1.206045013666153,0.9861233338713646,0.6203359365463257,0.79736,0.7126,0.7155,0.77484,0.8133,0.7771,0.7415,0.7966
37,0.5911085310639167,1.692689403587458,1.0472738940496833,0.6781166220197872,0.5374340735375881,1.6423796474933625,0.9781407833099365,0.61930857822299,0.79624,0.71254,0.71736,0.77622,0.8153,0.7292,0.7421,0.7959
38,0.5907704462202228,1.6806379842514894,1.0369180133756326,0.6742599025672796,0.5363667093217372,1.4378953978419304,0.9655137628316879,0.6140917412936687,0.79524,0.7102,0.71844,0.77606,0.8146,0.7389,0.7456,0.7973
39,0.5964548266967948,1.6455959248907712,1.0302105752789243,0.6766054374831063,0.5337083227932453,1.1126989528536797,0.9583350539207458,0.611695446819067,0.7967,0.71028,0.71948,0.77514,0.8185,0.7768,0.7467,0.7995
40,0.5936288593374953,1.5965529126780373,1.0250417018423275,0.6759220671897032,0.5364505410194397,1.167535202205181,0.9507672771811485,0.6105843544006347,0.79778,0.71538,0.71916,0.77536,0.8152,0.7714,0.7467,0.7988
41,0.5858610026082214,1.5419348752012059,1.0133518375912491,0.6668885103902038,0.5382187709212303,1.3449281647801399,0.9412850916385651,0.6094204515218735,0.79762,0.71734,0.7215,0.77626,0.8146,0.7523,0.7476,0.7995
42,0.5946143004967241,1.559994992248866,1.0105941073626887,0.6728849626925527,0.5370298780500888,1.0937259167432785,0.9369457572698593,0.6089295029640198,0.79512,0.7123,0.72098,0.774,0.819,0.7737,0.7478,0.8002
43,0.5867586520557501,1.5132929208327313,0.9996734377072782,0.6649106397312514,0.5378485269844532,1.1214021548628808,0.9324128419160843,0.6087693952023983,0.7981,0.71656,0.72232,0.77934,0.8167,0.7646,0.7477,0.8004
44,0.5891263681102772,1.491221592134359,0.992919038449015,0.6634083444974861,0.5369619928300381,1.02320886105299,0.926352447271347,0.6074008882045746,0.79804,0.71554,0.72508,0.7789,0.8168,0.7778,0.7473,0.8011
45,0.5924312817502995,1.4495916935254116,0.9894228252221127,0.6656512095003712,0.5331205695867538,1.0320736005902291,0.9175526276230812,0.6035226181149482,0.79644,0.71644,0.72444,0.77888,0.8176,0.7806,0.7499,0.8022
46,0.5871749340879674,1.4266092482270027,0.9829718294192333,0.6620252798406445,0.5316332682967186,1.025280548632145,0.9105405166745186,0.6000803560018539,0.79814,0.72084,0.72384,0.77996,0.8155,0.7768,0.7517,0.8021
47,0.5915699937209791,1.4166809344778255,0.977167183343245,0.6621916494807418,0.5327414877712726,1.086082251369953,0.9064228251576424,0.6014008142054081,0.79548,0.72012,0.72448,0.77988,0.8182,0.7695,0.7521,0.8014
48,0.5947073904835448,1.4016650011953042,0.973523852776508,0.6635287379731938,0.5306854635477066,1.0843577235937119,0.8980449914932251,0.59726073294878,0.79632,0.71756,0.72806,0.77776,0.8189,0.7668,0.7541,0.8027
49,0.5900809866737347,1.330906830271896,0.9670106020508981,0.6589556807766155,0.5308234259486199,1.1115072891116142,0.893411035835743,0.5967262953519821,0.79542,0.72364,0.72802,0.78078,0.8188,0.7748,0.7542,0.804
50,0.5908488979449078,1.3347034016434027,0.9638961401520943,0.6597075891129824,0.528140502423048,0.9992767065763474,0.8856908842921257,0.5927914015948772,0.79728,0.72426,0.72582,0.78072,0.8196,0.7804,0.7572,0.8044
51,0.5876812878616002,1.3043292322937323,0.95547423709412,0.6554722781388127,0.5368369773030282,1.317233118414879,0.8877535343170166,0.5975187420845032,0.79918,0.72136,0.73066,0.78154,0.8179,0.7344,0.7558,0.8018
52,0.5881712208597027,1.2997460182832212,0.951012061870828,0.6552806201638007,0.5359602198004723,1.017791984975338,0.8818280518054962,0.5958670027554035,0.80012,0.72472,0.72942,0.78156,0.8161,0.7648,0.7555,0.8017
53,0.5886861088932777,1.2911396999748386,0.9462120958736965,0.6539931748898662,0.5337026216089725,1.0161587372422218,0.8759870409965516,0.5937777891755104,0.79742,0.72126,0.72986,0.78174,0.8173,0.7639,0.7574,0.8033
54,0.5928039711957075,1.266768927476844,0.9460992800946139,0.6589022756231074,0.5358071438968182,0.9952216908335686,0.8713369175791741,0.5931386575102806,0.7969,0.7227,0.72808,0.78026,0.8194,0.7752,0.7567,0.8039
55,0.5883972438014283,1.2562065261359117,0.9384472805018328,0.6523319957207661,0.5326051339507103,0.9888846516609192,0.86718829870224,0.5916421644389629,0.79778,0.72408,0.73024,0.78272,0.8179,0.7723,0.7576,0.804
56,0.5830965756761785,1.2213280489858316,0.9328540560542321,0.6480008454955354,0.5334076583385468,0.892490278184414,0.8633767202496528,0.590846337378025,0.7995,0.72688,0.73106,0.78272,0.8164,0.7875,0.7579,0.8037
57,0.5846690800116987,1.199086809948999,0.9271402109642418,0.647154475353202,0.5339139461517334,0.938026487827301,0.8598759710788727,0.5910716399550437,0.79828,0.7281,0.73146,0.78308,0.8158,0.7749,0.7591,0.8044
58,0.5939888161968212,1.2147362271741944,0.9295733409876726,0.6538775234806294,0.5304543659090996,0.9044516488909722,0.8502915441989899,0.5872360698878765,0.79378,0.7256,0.72928,0.77824,0.8196,0.7828,0.7593,0.8063
59,0.5851407425135983,1.1735651991805252,0.9209951308308816,0.6455003763644063,0.5342006653547287,0.9542639642953873,0.8516009479761124,0.5892876781523227,0.79746,0.72706,0.73188,0.78266,0.8184,0.7752,0.7607,0.8035
60,0.5895444445159971,1.1733009906447665,0.9167482314669356,0.647684207680274,0.5327201701700688,0.9551398575305938,0.8420128464698792,0.5836239002645016,0.79592,0.72398,0.73204,0.78194,0.8166,0.7738,0.7618,0.8065
61,0.5897852290345698,1.1617785996320296,0.9147310092741129,0.6473478823900223,0.5327174924314022,1.0284316271543503,0.8414006188511849,0.585062799602747,0.79726,0.72634,0.7347,0.78294,0.8162,0.7559,0.7614,0.8061
62,0.590743634925813,1.141886450198232,0.91207646958682,0.6475675981871936,0.5299670085310936,0.9247429102659226,0.8395082607865334,0.5843326553702355,0.79728,0.73098,0.7325,0.78298,0.8183,0.7781,0.7625,0.8064
63,0.5881170926957714,1.1272176543668824,0.9075283742680842,0.6447474767967146,0.5440661951899528,1.1794852167367935,0.8361135676503182,0.5844749867916107,0.79762,0.73008,0.73432,0.78384,0.8125,0.7419,0.7636,0.8056
64,0.5875775578374766,1.125309030316314,0.9038920737042719,0.6427211811651989,0.5374064430594444,0.9161629766225815,0.8354043796658516,0.5863968148827553,0.7973,0.73062,0.73412,0.78252,0.8151,0.7736,0.762,0.8055
65,0.5875516736081668,1.0981988143555972,0.8984451847417014,0.640986942210976,0.5377659603953362,0.8480825364589691,0.8326584056019783,0.5865206830203533,0.7989,0.73392,0.73578,0.78486,0.8172,0.7803,0.7616,0.804
66,0.5884777380495655,1.11283682438792,0.8975643436519467,0.6412248170497467,0.5340901248157024,0.9005629137158394,0.826911273598671,0.582005788385868,0.79728,0.72942,0.73506,0.78514,0.8168,0.7703,0.7639,0.8068
67,0.5915784364452168,1.0943255990135425,0.8955898065956271,0.6435743299674015,0.5343033440411091,0.8602506011724472,0.8233228221535682,0.5827195972204209,0.79742,0.73332,0.73396,0.78342,0.8145,0.7867,0.7638,0.8062
68,0.5898224379943342,1.0842366391906932,0.888488909419702,0.6392969478453908,0.5354761101305485,0.8043226778507233,0.8213353767991066,0.5819778583943844,0.79756,0.73384,0.7387,0.78604,0.8152,0.788,0.7631,0.8065
69,0.5866035957421575,1.0712752068529323,0.88658243539382,0.638330163244082,0.5343633025884629,0.7884275190532207,0.8181709259748459,0.5818648763000965,0.79806,0.73574,0.73688,0.78596,0.8182,0.7916,0.765,0.8056
70,0.5882221245948149,1.0624605240870495,0.8853604906067556,0.6385726168447611,0.5344849646091461,0.8170977011322975,0.8158067375421524,0.5805919572710991,0.79808,0.73424,0.73822,0.78662,0.8176,0.781,0.7644,0.8081
71,0.5876418403824981,1.0501841145510575,0.8810255858971148,0.6366082405557438,0.5325967155396938,0.779288662970066,0.8128785416483879,0.5802247770130634,0.80052,0.73618,0.7384,0.78732,0.8168,0.7914,0.7653,0.8066
72,0.5882100870414656,1.032368850038976,0.8803607608590808,0.638275573448259,0.5298841625452042,0.8114576242864132,0.8062882527709008,0.5760728746652604,0.7977,0.7368,0.73628,0.78424,0.8178,0.7875,0.7663,0.8081
73,0.5907309715236936,1.0396249713946362,0.8774599153168348,0.6378538623756292,0.5299263678491115,0.8290457867085934,0.8028454303741455,0.5754505135118961,0.79732,0.73422,0.73798,0.78486,0.818,0.7838,0.767,0.8097
74,0.5886036131759079,1.0308846058894177,0.8738345336549136,0.6350891109631986,0.5327061675488949,0.7915002524852752,0.802524846792221,0.5756992153823376,0.79776,0.73764,0.73854,0.78728,0.8147,0.7858,0.7678,0.8092
75,0.5818457764630415,1.0097837879949687,0.8691093109700144,0.6301580141393506,0.5333171144127846,0.8289813593029975,0.7967726945877075,0.5733178451657295,0.79892,0.7395,0.73782,0.78678,0.8177,0.7797,0.7682,0.8094
76,0.5875792663012233,1.0231302067333339,0.8691081170524869,0.6337677021415866,0.5315781399607659,0.8267477616667748,0.8005275890231133,0.5763405241072178,0.7982,0.73772,0.73834,0.78596,0.819,0.78,0.7673,0.8106
77,0.588018634641657,0.9987632507572368,0.8674791072096143,0.6340100981143056,0.5324034340679645,0.8247784152626991,0.797810684144497,0.5762239672243595,0.79814,0.74076,0.7395,0.78636,0.8165,0.7758,0.767,0.807
78,0.5922462017256387,0.9991386529742455,0.866359471970675,0.6373158763257825,0.527721493691206,0.7446720555424691,0.791761365532875,0.5711919017136097,0.79612,0.73924,0.73908,0.7856,0.8182,0.7893,0.7682,0.8096
79,0.584404604319407,0.9881666573334713,0.860720905722404,0.631093938435827,0.5324490748345851,0.8712338358163834,0.792822602391243,0.5748043261468411,0.79764,0.73928,0.73952,0.78696,0.8175,0.7688,0.7684,0.8069
80,0.5908238941005298,0.9831489421883408,0.8599988948933932,0.633256618921854,0.5320053115487099,0.7980790972709656,0.7904361471533775,0.5746564224362374,0.79636,0.74296,0.74002,0.78724,0.8181,0.7832,0.7684,0.8094
81,0.5887591667017158,0.9777298712608765,0.85850163047411,0.6334275378256428,0.5379415556788445,0.8568097174167633,0.7917752712965012,0.5768798097968102,0.79798,0.74246,0.7409,0.78692,0.8141,0.7662,0.7668,0.8076
82,0.5865863803393987,0.9618689457372743,0.8530211816636883,0.6291608269117317,0.5314384132623673,0.7344715893268585,0.7808978140354157,0.569449919462204,0.79892,0.74178,0.74188,0.78916,0.8182,0.7923,0.7701,0.8099
83,0.5849454272158292,0.9582101821291203,0.8526225634375397,0.6292024859968497,0.5377434395253659,0.7829575039446354,0.786726039648056,0.576121723651886,0.79924,0.74298,0.74152,0.78786,0.8189,0.7853,0.7687,0.8089
84,0.5869547274647927,0.9520542563832536,0.8501065032822746,0.6294373827321189,0.5329972244799137,0.7928012482821941,0.7812530472874641,0.5716025985777378,0.79776,0.74376,0.74214,0.78712,0.8175,0.7794,0.7703,0.8098
85,0.5855775220053536,0.9380913832966162,0.8458028475240785,0.6254760209394961,0.5359644025564194,0.8198464803397656,0.7827683061361312,0.5740700289607048,0.79884,0.74508,0.74336,0.78966,0.8158,0.7754,0.7697,0.8077
86,0.5903782586053926,0.949058684767509,0.8476097547278112,0.6308845076329854,0.5386483684182167,0.8447228506207466,0.7831205248832702,0.5758954770863056,0.79602,0.74202,0.74304,0.78826,0.8159,0.7741,0.7683,0.8073
87,0.5886751671834868,0.9403933368775309,0.8445454020889438,0.6280875905435912,0.5338087901473045,0.7963827542960644,0.7753091111779213,0.5706509903073311,0.79726,0.7442,0.74394,0.78928,0.8173,0.7764,0.7711,0.8084
88,0.5900775519560795,0.9344829743614003,0.8426839821800893,0.6289465457809215,0.529890488833189,0.7858672730624676,0.7732729196548462,0.5688492275774479,0.7984,0.74328,0.74194,0.78778,0.8203,0.7775,0.7718,0.81
89,0.588031928302074,0.9282863544566291,0.8420165354500011,0.6278007866776719,0.5333351992070675,0.7420393466949463,0.770903916656971,0.5703297615051269,0.79744,0.7451,0.74506,0.78938,0.8198,0.7861,0.7717,0.8098
90,0.5899664347573202,0.924630339352452,0.8395201700682543,0.6279606572827514,0.5300535544753074,0.738671200722456,0.768860624730587,0.5676871158182621,0.7963,0.74276,0.74258,0.78794,0.8199,0.7869,0.7722,0.811
91,0.5875820443034172,0.9133252033165523,0.8363252276060532,0.625439352831062,0.5325421325862407,0.7458786703646183,0.7680654749274254,0.5696193292737007,0.796,0.74476,0.74302,0.7874,0.8184,0.7833,0.7709,0.8097
92,0.5834894219831545,0.8979181425303829,0.831354882340042,0.6220733202537712,0.5301596865057945,0.775541827082634,0.7668603792786598,0.5681579411029816,0.80136,0.74742,0.74506,0.79048,0.8191,0.7798,0.7727,0.8103
93,0.5857282232265083,0.9057349264621735,0.8307919036977145,0.6221049505533004,0.532114739716053,0.7413834549486638,0.7645512521266937,0.5677197486162185,0.79986,0.74828,0.7438,0.79024,0.8201,0.7883,0.7723,0.8084
94,0.5901516181777935,0.8998739816704575,0.831035985934491,0.6246479479025822,0.5290567114949226,0.7333930268883705,0.7594284892082215,0.5640413567423821,0.79666,0.74782,0.74448,0.78844,0.8186,0.7877,0.7745,0.812
95,0.5893761772586374,0.8872570964146633,0.8294188708675151,0.6246340487684522,0.531081535667181,0.7286575064063072,0.7611142471432686,0.5663398481905461,0.79628,0.74666,0.74476,0.78732,0.819,0.788,0.7726,0.8104
96,0.5888061319686928,0.8963129298419369,0.8276599381042986,0.623058865873181,0.530899441242218,0.7449119821190834,0.761020003259182,0.5669986456632614,0.79662,0.7461,0.74382,0.78852,0.8189,0.7839,0.772,0.811
97,0.5867681971618107,0.8917507526217675,0.8268787936896694,0.6229580736586026,0.5284190088510513,0.7163564190268517,0.7569763422012329,0.5647572442889214,0.7993,0.7482,0.74542,0.79128,0.8195,0.7901,0.7733,0.8119
98,0.5869750771291402,0.875769278528739,0.8230265956752154,0.6210032429318039,0.5296216621994972,0.7281955413520336,0.7550084814429283,0.5643966048955917,0.7985,0.7507,0.74532,0.7905,0.8189,0.7861,0.7735,0.8105
99,0.5929748089033731,0.8777178157957233,0.8258620607001441,0.626272798344797,0.5325313523411751,0.8161157518625259,0.7550451397895813,0.5659801200032234,0.79668,0.74958,0.74318,0.78692,0.8172,0.7754,0.7736,0.8111
100,0.586943077493687,0.8702621888749453,0.8218963377329768,0.6211233885616673,0.5323028795421123,0.7434157438576221,0.7545670315623283,0.5667182348668576,0.79926,0.75212,0.74624,0.79258,0.8176,0.7844,0.7738,0.8092


==> data/CIFAR10_Trans_Effb0_Alpha_10_c_10_innerup_2000_BS_256_E_100_S_1.csv <==
epoch_index,train_loss_DC_FW,train_loss_FW,train_loss_SGD_3,train_loss_SGD_2,val_loss_DC_FW,val_loss_FW,val_loss_SGD_3,val_loss_SGD_2,train_acc_DC_FW,train_acc_FW,train_acc_SGD_3,train_acc_SGD_2,val_acc_DC_FW,val_acc_FW,val_acc_SGD_3,val_acc_SGD_2
1,1.1220165451570434,47.529471594460155,2.2568258472851346,1.8970585708715477,0.7624868363142013,5.288866376876831,2.194579929113388,1.5334811061620712,0.68712,0.43538,0.1681,0.49518,0.7708,0.5645,0.2727,0.691
2,0.785212053936355,4.312267038895159,2.1555059576521116,1.4066207688681933,0.6808845475316048,2.4570234179496766,2.0947274267673492,1.2111374527215957,0.74962,0.56986,0.29914,0.67848,0.782,0.6564,0.4132,0.7221
3,0.7260294845517801,2.4524587204261703,2.0650017054713503,1.184254724152234,0.638778168708086,1.5291582077741623,2.0026277154684067,1.0475324794650078,0.7614,0.61686,0.40718,0.7037,0.793,0.6934,0.5076,0.7386
4,0.6921462012188775,1.740137980300553,1.9802287975136115,1.0622029937043482,0.6171406202018261,1.2548382714390756,1.9174026012420655,0.9531581461429596,0.7687,0.64998,0.48778,0.71356,0.8,0.7184,0.5719,0.7472
5,0.6785393822558072,1.4193073036719341,1.9035295308852682,0.9892860547620423,0.6099636189639568,1.1587447449564934,1.840520292520523,0.8961555704474449,0.77514,0.6723,0.54378,0.72208,0.7997,0.7024,0.6091,0.7508
6,0.6630918292366729,1.191149272784895,1.8337673891563804,0.9383231839355157,0.5974562391638756,0.8786593809723854,1.7683215379714965,0.8516239747405052,0.77768,0.69276,0.57838,0.72924,0.8,0.7513,0.6391,0.7594
7,0.6532434197712917,1.0568038498868748,1.7680100366777303,0.9012246886078192,0.5803087070584297,0.8318112656474114,1.6981048971414565,0.8118978351354599,0.78088,0.70796,0.60614,0.73562,0.8056,0.7619,0.6594,0.7663
8,0.64373131035542,0.9691531217219879,1.70725258880732,0.870384048138346,0.5796212114393711,0.7171813853085041,1.6411000669002533,0.7911564245820045,0.78326,0.72244,0.62334,0.73808,0.8045,0.7751,0.6729,0.7674
9,0.6370604892774504,0.9102929845756415,1.6530369684404256,0.8482113839412222,0.5674725525081158,0.6855471521615982,1.584991306066513,0.7674082860350608,0.78352,0.72782,0.63826,0.73964,0.8101,0.7829,0.6823,0.7723
10,0.6288328061298448,0.8491942839963096,1.6042325873764194,0.8288532811768201,0.5673079863190651,0.6623403571546078,1.534442400932312,0.7522104397416115,0.78782,0.73712,0.64778,0.7466,0.8093,0.7874,0.6913,0.7734
11,0.6246229793344226,0.8197590209999863,1.5570079617354335,0.811070592123635,0.5615364402532578,0.6687474742531776,1.4893845349550248,0.7373109951615333,0.78718,0.74206,0.65748,0.74692,0.8104,0.7871,0.6962,0.7771
12,0.6229750559646257,0.7913827534232821,1.5174914166635396,0.8002452278623775,0.562638595700264,0.6266382120549678,1.4473042219877243,0.7263155937194824,0.78868,0.74902,0.6635,0.75034,0.8103,0.7919,0.7009,0.7778
13,0.6189528989548586,0.7673159694793273,1.47654831105349,0.7876391018531761,0.5545201674103737,0.6222922265529632,1.4071392744779587,0.7131671667098999,0.7889,0.75238,0.66956,0.75174,0.8108,0.7961,0.7057,0.7805
14,0.616062773277565,0.7551663952822588,1.4420659907010136,0.7781298814379439,0.5527287311851978,0.6480854257941246,1.3708903163671493,0.7044507667422295,0.79168,0.75674,0.67742,0.75386,0.8137,0.7889,0.7116,0.7816
15,0.6111015622713127,0.7355081788739379,1.408759778859664,0.7670647121813833,0.5509357281029225,0.6203673847019673,1.3371081352233887,0.6972936868667603,0.79298,0.75906,0.6829,0.75712,0.8126,0.7948,0.7153,0.7818
16,0.6105440322841916,0.7221785794411387,1.3784593836385377,0.7606045327016285,0.5552159555256366,0.6206341862678528,1.3132723569869995,0.6968028604984283,0.79334,0.76024,0.68578,0.75836,0.813,0.7954,0.715,0.7812
17,0.6101467100029089,0.719805618329924,1.3525345818120607,0.7556754612192815,0.5477495804429054,0.6226948983967304,1.276769670844078,0.6810891956090928,0.79138,0.76058,0.6853,0.75736,0.8141,0.7946,0.72,0.785
18,0.6059352910640289,0.7026647344535711,1.3247870535266644,0.7468377357842971,0.5479046434164048,0.6433748066425323,1.2527483880519867,0.6770523145794869,0.7941,0.76674,0.69046,0.76008,0.8108,0.7845,0.7217,0.7863
19,0.6098759358330649,0.703808073790706,1.3020446045058114,0.742890291372124,0.5468860872089862,0.5951459147036076,1.230824166536331,0.6719984784722328,0.79266,0.76532,0.69178,0.76076,0.8148,0.8026,0.7244,0.7883
20,0.6033747439481774,0.6891055551110482,1.2776630958732293,0.7340921920781233,0.5480051696300506,0.5941445805132389,1.2093631744384765,0.6691571369767189,0.7937,0.76968,0.69542,0.76264,0.8127,0.8041,0.7248,0.786
21,0.6027234669546692,0.6873029756302736,1.256024872161904,0.7294881352964713,0.5454740300774574,0.6105876423418521,1.1878861874341964,0.6637372389435768,0.79338,0.7673,0.69658,0.76356,0.8137,0.7954,0.7267,0.7885
22,0.6060799757132724,0.6848125634144764,1.23882749311778,0.7268931826158446,0.5438594922423363,0.6070492960512638,1.1646467328071595,0.6565963625907898,0.79336,0.77082,0.69748,0.764,0.8142,0.7937,0.7283,0.7901
23,0.6009024041039603,0.673040930713926,1.2181530071764577,0.7208372089935808,0.5413135468959809,0.5861322216689586,1.1469971269369126,0.6531206220388412,0.79532,0.77332,0.70044,0.76692,0.8178,0.8013,0.7289,0.7909
24,0.599761957416729,0.6728652484562933,1.2007663833851716,0.714967746211558,0.5396001487970352,0.5963523551821709,1.128395539522171,0.6484987571835518,0.79532,0.77378,0.7044,0.76642,0.8131,0.8,0.7315,0.7915
25,0.5980517783639382,0.6676914547475017,1.1848373382675403,0.711651725428445,0.541864176094532,0.5734557546675205,1.1133965089917184,0.6475340276956558,0.79564,0.77492,0.70576,0.76792,0.8156,0.8041,0.7309,0.7909
26,0.5951070791604568,0.6608948877879551,1.1686850159752125,0.7070883010723152,0.5387572064995766,0.5904977537691594,1.099181617796421,0.6423695787787438,0.79642,0.77566,0.70764,0.76882,0.8174,0.8002,0.7326,0.7913
27,0.5979444378492783,0.6628269011877022,1.156497531399435,0.7077009589696417,0.5396206028759479,0.573028951883316,1.0874479800462722,0.6418473862111569,0.79624,0.77738,0.7047,0.76684,0.816,0.8035,0.7335,0.792
28,0.5981689081812391,0.6574765139696549,1.1410551618556588,0.7018305677540448,0.5376212887465954,0.6040891654789448,1.0652781084179879,0.6327934175729751,0.79686,0.77958,0.70942,0.76982,0.8173,0.8016,0.7379,0.7956
29,0.599087545610204,0.6592965226392357,1.1284490154714,0.6989403248441463,0.5395385213196278,0.5689852744340896,1.0565909251570702,0.6340967990458012,0.7951,0.77824,0.71044,0.7705,0.8172,0.8094,0.737,0.7938
30,0.5975270183110724,0.6547187133407106,1.118739694965129,0.6979643954914443,0.5387137815356254,0.571894497424364,1.0452630341053009,0.6316104501485824,0.79576,0.77718,0.70832,0.76996,0.8166,0.8063,0.7383,0.7953
31,0.5958581191240525,0.6522504901703523,1.105262388988417,0.6936228025932701,0.5353442646563054,0.5567975074052811,1.0332850992679596,0.6275237254798413,0.79556,0.77918,0.71314,0.77122,0.8165,0.8119,0.7405,0.7947
32,0.594910271617831,0.6489593407937458,1.0950441190174647,0.6912174398193554,0.5350151941180229,0.5650100469589233,1.0193080693483352,0.6233551904559136,0.79492,0.7788,0.7137,0.77162,0.8162,0.8079,0.7427,0.7967
33,0.5898738518661383,0.6382220217159816,1.083911880850792,0.6863543245257163,0.5424273312091827,0.5914717257022858,1.0136372849345208,0.6257030181586742,0.79818,0.78318,0.71394,0.77432,0.8152,0.8017,0.7397,0.796
34,0.5981643694091816,0.6466856711373037,1.0739371919510317,0.6892351751424828,0.5392190635204315,0.572862584143877,1.0020370319485665,0.6237939655780792,0.79468,0.78064,0.71476,0.77068,0.8143,0.8075,0.7407,0.7968
35,0.5953767862246961,0.645392756224895,1.0659844358356632,0.6852882033099934,0.5373849548399449,0.5637450523674488,0.9911466866731644,0.6204117752611638,0.79566,0.7789,0.71448,0.77426,0.8161,0.8065,0.7424,0.7969
36,0.5919416665422673,0.6391405089169132,1.0576408660533476,0.6821382097443756,0.53869983330369,0.5696648642420769,0.9861233338713646,0.6203359365463257,0.79732,0.78336,0.7155,0.77484,0.8133,0.8025,0.7415,0.7966
37,0.5902450075563119,0.6344640723296574,1.0472738940496833,0.6781166220197872,0.5360613562166691,0.5670270264148712,0.9781407833099365,0.61930857822299,0.7961,0.78444,0.71736,0.77622,0.8153,0.8088,0.7421,0.7959
38,0.5898360153850244,0.6343692604984555,1.0369180133756326,0.6742599025672796,0.535095077753067,0.5602098174393177,0.9655137628316879,0.6140917412936687,0.79568,0.78278,0.71844,0.77606,0.8153,0.8103,0.7456,0.7973
39,0.5959132774447908,0.6398125978148713,1.0302105752789243,0.6766054374831063,0.5325758725404739,0.5526090733706951,0.9583350539207458,0.611695446819067,0.79696,0.78332,0.71948,0.77514,0.8192,0.814,0.7467,0.7995
40,0.5929702409372037,0.635900482231257,1.0250417018423275,0.6759220671897032,0.5351069264113903,0.5595205269753933,0.9507672771811485,0.6105843544006347,0.79804,0.7841,0.71916,0.77536,0.8152,0.806,0.7467,0.7988
41,0.5847921179873603,0.6272438562342099,1.0133518375912491,0.6668885103902038,0.5370713606476784,0.5718028716742992,0.9412850916385651,0.6094204515218735,0.79898,0.78524,0.7215,0.77626,0.8154,0.8024,0.7476,0.7995
42,0.5942218095368269,0.6352544107607433,1.0105941073626887,0.6728849626925527,0.5358414798974991,0.5621461614966392,0.9369457572698593,0.6089295029640198,0.79518,0.78288,0.72098,0.774,0.819,0.81,0.7478,0.8002
43,0.5860230934863188,0.6237212620219406,0.9996734377072782,0.6649106397312514,0.5369005970656872,0.5629437230527401,0.9324128419160843,0.6087693952023983,0.79774,0.78588,0.72232,0.77934,0.8171,0.8081,0.7477,0.8004
44,0.5887845091673792,0.62725793737538,0.992919038449015,0.6634083444974861,0.5357656896114349,0.5567555315792561,0.926352447271347,0.6074008882045746,0.79824,0.78616,0.72508,0.7789,0.8172,0.8109,0.7473,0.8011
45,0.5921478628808138,0.6299528703093529,0.9894228252221127,0.6656512095003712,0.5318421006202698,0.5532839484512806,0.9175526276230812,0.6035226181149482,0.79682,0.78372,0.72444,0.77888,0.8187,0.8099,0.7499,0.8022
46,0.5867045200905021,0.623225170738843,0.9829718294192333,0.6620252798406445,0.5303796388208866,0.5526159338653087,0.9105405166745186,0.6000803560018539,0.7983,0.78678,0.72384,0.77996,0.8169,0.8138,0.7517,0.8021
47,0.5912959343012498,0.6281008639810036,0.977167183343245,0.6621916494807418,0.5320661008358002,0.5569838613271714,0.9064228251576424,0.6014008142054081,0.79626,0.78592,0.72448,0.77988,0.8192,0.8092,0.7521,0.8014
48,0.5944707442303093,0.6300353754539879,0.973523852776508,0.6635287379731938,0.5298479326069355,0.5525928311049938,0.8980449914932251,0.59726073294878,0.79544,0.78408,0.72806,0.77776,0.8187,0.8141,0.7541,0.8027
49,0.5899792378958391,0.6227239662287186,0.9670106020508981,0.6589556807766155,0.5300655193626881,0.5535661987960339,0.893411035835743,0.5967262953519821,0.7952,0.78506,0.72802,0.78078,0.8199,0.8128,0.7542,0.804
50,0.5905162720960013,0.6238346221495648,0.9638961401520943,0.6597075891129824,0.5273787178099155,0.5485720038414001,0.8856908842921257,0.5927914015948772,0.79736,0.78814,0.72582,0.78072,0.8194,0.815,0.7572,0.8044
51,0.5876027893046943,0.6196102691548211,0.95547423709412,0.6554722781388127,0.5360411629080772,0.5616362974047661,0.8877535343170166,0.5975187420845032,0.79866,0.78848,0.73066,0.78154,0.819,0.8084,0.7558,0.8018
52,0.5880698712200535,0.6205218077010038,0.951012061870828,0.6552806201638007,0.5349083192646503,0.556708075851202,0.8818280518054962,0.5958670027554035,0.79954,0.79002,0.72942,0.78156,0.8154,0.8102,0.7555,0.8017
53,0.5887292979323134,0.6213356136363379,0.9462120958736965,0.6539931748898662,0.5327583402395248,0.5520404919981956,0.8759870409965516,0.5937777891755104,0.79724,0.78776,0.72986,0.78174,0.8181,0.8094,0.7574,0.8033
54,0.5922199215511886,0.6233434584371897,0.9460992800946139,0.6589022756231074,0.5345990054309369,0.5600950114428997,0.8713369175791741,0.5931386575102806,0.79644,0.78704,0.72808,0.78026,0.8199,0.8102,0.7567,0.8039
55,0.5882449370561814,0.618531556153784,0.9384472805018328,0.6523319957207661,0.5316167540848256,0.5520953096449375,0.86718829870224,0.5916421644389629,0.79834,0.78822,0.73024,0.78272,0.8182,0.8098,0.7576,0.804
56,0.5824316829747084,0.6144071034326846,0.9328540560542321,0.6480008454955354,0.5326904684305191,0.5498707130551338,0.8633767202496528,0.590846337378025,0.79876,0.78876,0.73106,0.78272,0.8165,0.813,0.7579,0.8037
57,0.5848477826434739,0.6144597664171335,0.9271402109642418,0.647154475353202,0.5329327464103699,0.5492193847894669,0.8598759710788727,0.5910716399550437,0.79866,0.78942,0.73146,0.78308,0.8162,0.811,0.7591,0.8044
58,0.5939703700797898,0.623675779572555,0.9295733409876726,0.6538775234806294,0.5295396961271763,0.5459671825170517,0.8502915441989899,0.5872360698878765,0.79428,0.78454,0.72928,0.77824,0.8176,0.8133,0.7593,0.8063
59,0.58488031415915,0.6134796002689673,0.9209951308308816,0.6455003763644063,0.5330767214298249,0.5522472284734249,0.8516009479761124,0.5892876781523227,0.79684,0.78866,0.73188,0.78266,0.8179,0.8111,0.7607,0.8035
60,0.5897960282710134,0.6180823887793385,0.9167482314669356,0.647684207680274,0.5317291386425496,0.5535382755100727,0.8420128464698792,0.5836239002645016,0.7952,0.78776,0.73204,0.78194,0.8168,0.8094,0.7618,0.8065
61,0.5895497651428593,0.6170443973066856,0.9147310092741129,0.6473478823900223,0.5316954843699933,0.5503255791962147,0.8414006188511849,0.585062799602747,0.79638,0.78978,0.7347,0.78294,0.8166,0.8105,0.7614,0.8061
62,0.5909566534112911,0.6175425279201293,0.91207646958682,0.6475675981871936,0.5290220119059086,0.5459384202957154,0.8395082607865334,0.5843326553702355,0.79694,0.7886,0.7325,0.78298,0.8162,0.8108,0.7625,0.8064
63,0.5879143281858794,0.6148072465950128,0.9075283742680842,0.6447474767967146,0.5428604312241078,0.5711229458451271,0.8361135676503182,0.5844749867916107,0.79758,0.78898,0.73432,0.78384,0.8122,0.8038,0.7636,0.8056
64,0.5876099619330192,0.6140779068275374,0.9038920737042719,0.6427211811651989,0.5360546231269836,0.5595636233687401,0.8354043796658516,0.5863968148827553,0.79714,0.78884,0.73412,0.78252,0.815,0.8105,0.762,0.8055
65,0.5877109686939084,0.6132831608458441,0.8984451847417014,0.640986942210976,0.5367854692041873,0.5546325944364071,0.8326584056019783,0.5865206830203533,0.79888,0.7909,0.73578,0.78486,0.8168,0.8119,0.7616,0.804
66,0.5884687836681094,0.6139776838981376,0.8975643436519467,0.6412248170497467,0.5331818200647831,0.5524687699973583,0.826911273598671,0.582005788385868,0.79754,0.7899,0.73506,0.78514,0.816,0.8101,0.7639,0.8068
67,0.5920296495362204,0.6169420381893918,0.8955898065956271,0.6435743299674015,0.533782571554184,0.5538829505443573,0.8233228221535682,0.5827195972204209,0.7971,0.78952,0.73396,0.78342,0.8145,0.8108,0.7638,0.8062
68,0.5902427621946043,0.6147807339320377,0.888488909419702,0.6392969478453908,0.5347181789577007,0.551876612752676,0.8213353767991066,0.5819778583943844,0.797,0.78912,0.7387,0.78604,0.8152,0.8095,0.7631,0.8065
69,0.5868947331090363,0.6108803735399733,0.88658243539382,0.638330163244082,0.5339614242315293,0.5524774372577668,0.8181709259748459,0.5818648763000965,0.79792,0.7894,0.73688,0.78596,0.8169,0.8115,0.765,0.8056
70,0.5883877610369604,0.6126715279355341,0.8853604906067556,0.6385726168447611,0.5338897332549095,0.5490603744983673,0.8158067375421524,0.5805919572710991,0.79804,0.79198,0.73822,0.78662,0.8175,0.8126,0.7644,0.8081
71,0.588134159238971,0.6116640572341121,0.8810255858971148,0.6366082405557438,0.5323855973780155,0.5470095857977867,0.8128785416483879,0.5802247770130634,0.79972,0.79142,0.7384,0.78732,0.8179,0.8126,0.7653,0.8066
72,0.5885852966077474,0.6110388556001137,0.8803607608590808,0.638275573448259,0.5293919265270233,0.5435432739555836,0.8062882527709008,0.5760728746652604,0.7974,0.79204,0.73628,0.78424,0.8177,0.8144,0.7663,0.8081
73,0.5912240158234324,0.613796523639134,0.8774599153168348,0.6378538623756292,0.5295104265213013,0.5440999403595924,0.8028454303741455,0.5754505135118961,0.79684,0.78994,0.73798,0.78486,0.8177,0.8147,0.767,0.8097
74,0.5888879194247479,0.6114819945425404,0.8738345336549136,0.6350891109631986,0.5318884007632733,0.5466659054160118,0.802524846792221,0.5756992153823376,0.79742,0.79084,0.73854,0.78728,0.8161,0.8123,0.7678,0.8092
75,0.5821305782515176,0.6052525828079302,0.8691093109700144,0.6301580141393506,0.5329029485583305,0.5499584794044494,0.7967726945877075,0.5733178451657295,0.79926,0.79256,0.73782,0.78678,0.8165,0.8108,0.7682,0.8094
76,0.5880626748715129,0.60992431412546,0.8691081170524869,0.6337677021415866,0.5313667438924312,0.5438962265849113,0.8005275890231133,0.5763405241072178,0.79724,0.7922,0.73834,0.78596,0.8179,0.8128,0.7673,0.8106
77,0.5882623589464596,0.6088136156298676,0.8674791072096143,0.6340100981143056,0.5323327742516994,0.544433955103159,0.797810684144497,0.5762239672243595,0.79798,0.792,0.7395,0.78636,0.8184,0.8114,0.767,0.807
78,0.5927332203303065,0.6140020056342592,0.866359471970675,0.6373158763257825,0.5273994252085685,0.5387108735740185,0.791761365532875,0.5711919017136097,0.796,0.79034,0.73908,0.7856,0.8195,0.8154,0.7682,0.8096
79,0.584718255364165,0.6061779169403777,0.860720905722404,0.631093938435827,0.5319812797009945,0.544228533655405,0.792822602391243,0.5748043261468411,0.79794,0.79238,0.73952,0.78696,0.8179,0.8153,0.7684,0.8069
80,0.5914662056127373,0.611729096393196,0.8599988948933932,0.633256618921854,0.5317177519202232,0.5440040253102779,0.7904361471533775,0.5746564224362374,0.79674,0.78994,0.74002,0.78724,0.8186,0.8123,0.7684,0.8094
81,0.5892452173391167,0.609721796701149,0.85850163047411,0.6334275378256428,0.5375478722155094,0.5495622493326664,0.7917752712965012,0.5768798097968102,0.79754,0.7918,0.7409,0.78692,0.8152,0.814,0.7668,0.8076
82,0.5873179479825253,0.606638318117784,0.8530211816636883,0.6291608269117317,0.5308861196041107,0.542018686234951,0.7808978140354157,0.569449919462204,0.7992,0.79402,0.74188,0.78916,0.8172,0.8155,0.7701,0.8099
83,0.5851202310652149,0.6061934544419756,0.8526225634375397,0.6292024859968497,0.5372808799147606,0.5499646104872227,0.786726039648056,0.576121723651886,0.79892,0.793,0.74152,0.78786,0.8173,0.8136,0.7687,0.8089
84,0.5872256441079841,0.6057982294231045,0.8501065032822746,0.6294373827321189,0.5322717718780041,0.5450158603489399,0.7812530472874641,0.5716025985777378,0.79826,0.79254,0.74214,0.78712,0.8188,0.8146,0.7703,0.8098
85,0.5859895179770431,0.6047130318320527,0.8458028475240785,0.6254760209394961,0.5352502584457397,0.5464989319443703,0.7827683061361312,0.5740700289607048,0.7984,0.7937,0.74336,0.78966,0.817,0.8155,0.7697,0.8077
86,0.5910701173908857,0.6098143143617377,0.8476097547278112,0.6308845076329854,0.5378740087151528,0.554901759326458,0.7831205248832702,0.5758954770863056,0.7961,0.79242,0.74304,0.78826,0.8167,0.8103,0.7683,0.8073
87,0.5896356492018213,0.6080504260501083,0.8445454020889438,0.6280875905435912,0.53245300501585,0.5454832136631012,0.7753091111779213,0.5706509903073311,0.79704,0.79146,0.74394,0.78928,0.817,0.8144,0.7711,0.8084
88,0.5905910798785637,0.6091959630044139,0.8426839821800893,0.6289465457809215,0.5290874674916267,0.5445267163217068,0.7732729196548462,0.5688492275774479,0.79804,0.79168,0.74194,0.78778,0.8199,0.815,0.7718,0.81
89,0.5883817005218291,0.6075710889940359,0.8420165354500011,0.6278007866776719,0.5326778270304203,0.5456428408622742,0.770903916656971,0.5703297615051269,0.79786,0.79168,0.74506,0.78938,0.8187,0.8135,0.7717,0.8098
90,0.5908069844756808,0.6080611231071609,0.8395201700682543,0.6279606572827514,0.5296476900577545,0.5405132837593556,0.768860624730587,0.5676871158182621,0.79598,0.79144,0.74258,0.78794,0.8198,0.8157,0.7722,0.811
91,0.5881558617158812,0.6058839827167745,0.8363252276060532,0.625439352831062,0.5319890588521957,0.5443120457231998,0.7680654749274254,0.5696193292737007,0.79564,0.79216,0.74302,0.7874,0.8171,0.8127,0.7709,0.8097
92,0.5839260857628317,0.6020928195544651,0.831354882340042,0.6220733202537712,0.5295777574181557,0.5407422259449959,0.7668603792786598,0.5681579411029816,0.8016,0.7948,0.74506,0.79048,0.8198,0.8149,0.7727,0.8103
93,0.586341494656339,0.6033411480638445,0.8307919036977145,0.6221049505533004,0.531562015414238,0.5459357097744941,0.7645512521266937,0.5677197486162185,0.79916,0.79306,0.7438,0.79024,0.8195,0.8139,0.7723,0.8084
94,0.5909695791042581,0.6077411453030548,0.831035985934491,0.6246479479025822,0.5287484176456928,0.5423735335469246,0.7594284892082215,0.5640413567423821,0.79698,0.7915,0.74448,0.78844,0.8192,0.8161,0.7745,0.812
95,0.59017435248409,0.6054316956777962,0.8294188708675151,0.6246340487684522,0.5309720300137997,0.5438785068690777,0.7611142471432686,0.5663398481905461,0.79598,0.79132,0.74476,0.78732,0.8182,0.8158,0.7726,0.8104
96,0.5898159024666767,0.6052592963892587,0.8276599381042986,0.623058865873181,0.5310832239687443,0.5434073485434056,0.761020003259182,0.5669986456632614,0.79634,0.79248,0.74382,0.78852,0.8188,0.8143,0.772,0.811
97,0.587885499152602,0.6035695155056156,0.8268787936896694,0.6229580736586026,0.5287826851010322,0.5406396731734275,0.7569763422012329,0.5647572442889214,0.79886,0.79472,0.74542,0.79128,0.8192,0.8157,0.7733,0.8119
98,0.588016647921533,0.6029031456125026,0.8230265956752154,0.6210032429318039,0.5299191668629646,0.5423672936856747,0.7550084814429283,0.5643966048955917,0.7976,0.79416,0.74532,0.7905,0.818,0.8154,0.7735,0.8105
99,0.5936536480273519,0.6096284567397467,0.8258620607001441,0.626272798344797,0.533162110298872,0.545540327578783,0.7550451397895813,0.5659801200032234,0.796,0.79194,0.74318,0.78692,0.8173,0.8122,0.7736,0.8111
100,0.5878384786905074,0.6035710179380008,0.8218963377329768,0.6211233885616673,0.5325374595820904,0.5441055975854396,0.7545670315623283,0.5667182348668576,0.7997,0.7942,0.74624,0.79258,0.8176,0.8137,0.7738,0.8092


==> data/CIFAR10_Trans_Effb0_Alpha_10_c_1_innerup_2000_BS_256_E_100_S_1.csv <==
epoch_index,train_loss_DC_FW,train_loss_FW,train_loss_SGD_3,train_loss_SGD_2,val_loss_DC_FW,val_loss_FW,val_loss_SGD_3,val_loss_SGD_2,train_acc_DC_FW,train_acc_FW,train_acc_SGD_3,train_acc_SGD_2,val_acc_DC_FW,val_acc_FW,val_acc_SGD_3,val_acc_SGD_2
1,1.1256238778634948,4.945155627873479,2.2568258472851346,1.8970585708715477,0.766437940299511,0.8139073222875595,2.194579929113388,1.5334811061620712,0.68734,0.49398,0.1681,0.49518,0.7718,0.7313,0.2727,0.691
2,0.7909599448345146,0.8344478348688203,2.1555059576521116,1.4066207688681933,0.6866777390241623,0.6888170227408409,2.0947274267673492,1.2111374527215957,0.74948,0.71714,0.29914,0.67848,0.7823,0.7711,0.4132,0.7221
3,0.7328493899228622,0.7302775422529298,2.0650017054713503,1.184254724152234,0.6472940385341645,0.6371787816286087,2.0026277154684067,1.0475324794650078,0.76212,0.75504,0.40718,0.7037,0.7929,0.7909,0.5076,0.7386
4,0.7013855807635249,0.7026426162646742,1.9802287975136115,1.0622029937043482,0.626607321202755,0.6316719770431518,1.9174026012420655,0.9531581461429596,0.76842,0.76404,0.48778,0.71356,0.7993,0.7924,0.5719,0.7472
5,0.6871415799369618,0.6969376030016918,1.9035295308852682,0.9892860547620423,0.6177248723804951,0.6256030447781086,1.840520292520523,0.8961555704474449,0.77428,0.76918,0.54378,0.72208,0.7982,0.7969,0.6091,0.7508
6,0.6712942634310041,0.6880509053566017,1.8337673891563804,0.9383231839355157,0.606559406220913,0.6222872361540794,1.7683215379714965,0.8516239747405052,0.77766,0.77266,0.57838,0.72924,0.7991,0.7958,0.6391,0.7594
7,0.6638052229370389,0.6844759598678473,1.7680100366777303,0.9012246886078192,0.5913742944598198,0.6056215591728688,1.6981048971414565,0.8118978351354599,0.77918,0.77308,0.60614,0.73562,0.8038,0.8031,0.6594,0.7663
8,0.655739753221979,0.6792194338477388,1.70725258880732,0.870384048138346,0.5915763050317764,0.6129585303366184,1.6411000669002533,0.7911564245820045,0.78258,0.77546,0.62334,0.73808,0.8048,0.7987,0.6729,0.7674
9,0.6490931687306385,0.676039748045863,1.6530369684404256,0.8482113839412222,0.5792149432003498,0.6041720107197761,1.584991306066513,0.7674082860350608,0.78242,0.7767,0.63826,0.73964,0.8086,0.8044,0.6823,0.7723
10,0.6425419860348409,0.6715318965060371,1.6042325873764194,0.8288532811768201,0.5804632805287838,0.608668576925993,1.534442400932312,0.7522104397416115,0.78554,0.77966,0.64778,0.7466,0.8071,0.8015,0.6913,0.7734
11,0.6398717172595919,0.6693806581351222,1.5570079617354335,0.811070592123635,0.5761143632233143,0.6030859477818012,1.4893845349550248,0.7373109951615333,0.78516,0.7776,0.65748,0.74692,0.8086,0.8029,0.6962,0.7771
12,0.639350702263871,0.6706283965281078,1.5174914166635396,0.8002452278623775,0.578720623999834,0.607057286798954,1.4473042219877243,0.7263155937194824,0.78652,0.77996,0.6635,0.75034,0.8077,0.8022,0.7009,0.7778
13,0.6364381226653956,0.669369355452304,1.47654831105349,0.7876391018531761,0.571322113275528,0.6025216080248356,1.4071392744779587,0.7131671667098999,0.78592,0.77952,0.66956,0.75174,0.8095,0.8024,0.7057,0.7805
14,0.6341170033021849,0.669018348564907,1.4420659907010136,0.7781298814379439,0.5700774945318698,0.6027291506528855,1.3708903163671493,0.7044507667422295,0.7884,0.7803,0.67742,0.75386,0.8118,0.8063,0.7116,0.7816
15,0.630815369438152,0.6655632053710976,1.408759778859664,0.7670647121813833,0.5697317749261857,0.6012649685144424,1.3371081352233887,0.6972936868667603,0.78892,0.78262,0.6829,0.75712,0.8105,0.8049,0.7153,0.7818
16,0.63135135994882,0.6658985906717728,1.3784593836385377,0.7606045327016285,0.575175766646862,0.6087123736739158,1.3132723569869995,0.6968028604984283,0.7895,0.7826,0.68578,0.75836,0.8099,0.8039,0.715,0.7812
17,0.6322355784323751,0.668463331704237,1.3525345818120607,0.7556754612192815,0.5684156090021133,0.6020122773945331,1.276769670844078,0.6810891956090928,0.78756,0.779,0.6853,0.75736,0.8113,0.8028,0.72,0.785
18,0.6285061567109458,0.6652415388700913,1.3247870535266644,0.7468377357842971,0.5692580282688141,0.6032369516789913,1.2527483880519867,0.6770523145794869,0.78918,0.78222,0.69046,0.76008,0.8065,0.8018,0.7217,0.7863
19,0.6319309161329756,0.668285423395585,1.3020446045058114,0.742890291372124,0.5683406077325344,0.6032279580831528,1.230824166536331,0.6719984784722328,0.78918,0.7812,0.69178,0.76076,0.8112,0.8038,0.7244,0.7883
20,0.6267913791294001,0.6640145462386462,1.2776630958732293,0.7340921920781233,0.5683629833161831,0.6048777595162391,1.2093631744384765,0.6691571369767189,0.79012,0.78178,0.69542,0.76264,0.8106,0.8026,0.7248,0.786
21,0.6267824720363228,0.6646370203519354,1.256024872161904,0.7294881352964713,0.5674289800226688,0.603990302234888,1.1878861874341964,0.6637372389435768,0.78798,0.78132,0.69658,0.76356,0.8139,0.8027,0.7267,0.7885
22,0.6288215692858307,0.6663078969838668,1.23882749311778,0.7268931826158446,0.5664884366095067,0.6024068117141723,1.1646467328071595,0.6565963625907898,0.78994,0.7828,0.69748,0.764,0.8109,0.8019,0.7283,0.7901
23,0.6251968838730637,0.6640772199144169,1.2181530071764577,0.7208372089935808,0.5642981544137001,0.6013259910047054,1.1469971269369126,0.6531206220388412,0.7905,0.78254,0.70044,0.76692,0.8122,0.8033,0.7289,0.7909
24,0.62480807228356,0.6622084893134176,1.2007663833851716,0.714967746211558,0.5630083128809928,0.6006747059524059,1.128395539522171,0.6484987571835518,0.78998,0.78408,0.7044,0.76642,0.8106,0.8043,0.7315,0.7915
25,0.6243329863159024,0.6623082820858274,1.1848373382675403,0.711651725428445,0.5653750173747539,0.6035316668450832,1.1133965089917184,0.6475340276956558,0.79106,0.78372,0.70576,0.76792,0.8112,0.8039,0.7309,0.7909
26,0.6218036978828664,0.6604898609981245,1.1686850159752125,0.7070883010723152,0.5629697568714619,0.6005315229296684,1.099181617796421,0.6423695787787438,0.79056,0.78432,0.70764,0.76882,0.8121,0.8042,0.7326,0.7913
27,0.6237508850742359,0.6637970756511299,1.156497531399435,0.7077009589696417,0.563603425770998,0.603201312571764,1.0874479800462722,0.6418473862111569,0.7897,0.7822,0.7047,0.76684,0.8129,0.8025,0.7335,0.792
28,0.6244179063609668,0.6619278621308657,1.1410551618556588,0.7018305677540448,0.5619308829307557,0.5981789246201515,1.0652781084179879,0.6327934175729751,0.79052,0.78494,0.70942,0.76982,0.813,0.8059,0.7379,0.7956
29,0.6252183930910363,0.6628406628662226,1.1284490154714,0.6989403248441463,0.5641843862831593,0.601951090991497,1.0565909251570702,0.6340967990458012,0.78998,0.7833,0.71044,0.7705,0.8115,0.8027,0.737,0.7938
30,0.6253469866149279,0.6634294551854231,1.118739694965129,0.6979643954914443,0.5639044880867005,0.6017493359744549,1.0452630341053009,0.6316104501485824,0.78956,0.78328,0.70832,0.76996,0.812,0.8047,0.7383,0.7953
31,0.6240559831565741,0.6617722861012634,1.105262388988417,0.6936228025932701,0.5603106372058392,0.5993468217551708,1.0332850992679596,0.6275237254798413,0.79066,0.7839,0.71314,0.77122,0.8135,0.8056,0.7405,0.7947
32,0.6228595014129367,0.6614906733133354,1.0950441190174647,0.6912174398193554,0.5605682902038097,0.598241925239563,1.0193080693483352,0.6233551904559136,0.79018,0.78416,0.7137,0.77162,0.8116,0.8048,0.7427,0.7967
33,0.6190014995482503,0.6584410302493037,1.083911880850792,0.6863543245257163,0.5685195848345757,0.603811128437519,1.0136372849345208,0.6257030181586742,0.79256,0.78608,0.71394,0.77432,0.8114,0.8039,0.7397,0.796
34,0.6268399271125696,0.6640716468801304,1.0739371919510317,0.6892351751424828,0.5656152129173279,0.6033307619392871,1.0020370319485665,0.6237939655780792,0.78812,0.7809,0.71476,0.77068,0.8119,0.804,0.7407,0.7968
35,0.6241737331966964,0.6624565224866478,1.0659844358356632,0.6852882033099934,0.5619191639125347,0.6015653371810913,0.9911466866731644,0.6204117752611638,0.78902,0.7835,0.71448,0.77426,0.8114,0.8061,0.7424,0.7969
36,0.6221657523087093,0.6611850279934552,1.0576408660533476,0.6821382097443756,0.5646345444023609,0.6039740100502968,0.9861233338713646,0.6203359365463257,0.79128,0.78396,0.7155,0.77484,0.8095,0.8024,0.7415,0.7966
37,0.6198204051779241,0.6589293102828824,1.0472738940496833,0.6781166220197872,0.5622062496840954,0.6045058265328407,0.9781407833099365,0.61930857822299,0.79082,0.78516,0.71736,0.77622,0.8132,0.8047,0.7421,0.7959
38,0.6197452894887145,0.6580132483219614,1.0369180133756326,0.6742599025672796,0.5618126921355724,0.6011927671730518,0.9655137628316879,0.6140917412936687,0.78956,0.78394,0.71844,0.77606,0.813,0.8043,0.7456,0.7973
39,0.6248670598986198,0.6621741032113835,1.0302105752789243,0.6766054374831063,0.5599720776081085,0.600392683595419,0.9583350539207458,0.611695446819067,0.79148,0.78358,0.71948,0.77514,0.8159,0.806,0.7467,0.7995
40,0.6242018728231897,0.6623531762434511,1.0250417018423275,0.6759220671897032,0.5626331120729446,0.6011348932981491,0.9507672771811485,0.6105843544006347,0.79046,0.78354,0.71916,0.77536,0.8121,0.8065,0.7467,0.7988
41,0.6182935170981348,0.6566039591419454,1.0133518375912491,0.6668885103902038,0.5638445593416691,0.6007307328283786,0.9412850916385651,0.6094204515218735,0.79148,0.7846,0.7215,0.77626,0.812,0.8042,0.7476,0.7995
42,0.6256721845390846,0.6628315357529387,1.0105941073626887,0.6728849626925527,0.5634760826826095,0.6018917836248875,0.9369457572698593,0.6089295029640198,0.78926,0.78284,0.72098,0.774,0.8138,0.8061,0.7478,0.8002
43,0.6190702559388414,0.6565919332966512,0.9996734377072782,0.6649106397312514,0.5647720858454705,0.6030348092317581,0.9324128419160843,0.6087693952023983,0.79262,0.78534,0.72232,0.77934,0.8119,0.8045,0.7477,0.8004
44,0.6201409175992012,0.6574003380172107,0.992919038449015,0.6634083444974861,0.5645191341638565,0.6039892449975014,0.926352447271347,0.6074008882045746,0.79166,0.785,0.72508,0.7789,0.8128,0.8055,0.7473,0.8011
45,0.6230577447888802,0.6605552124733828,0.9894228252221127,0.6656512095003712,0.5612357318401336,0.6003873281180858,0.9175526276230812,0.6035226181149482,0.7907,0.78378,0.72444,0.77888,0.8137,0.8053,0.7499,0.8022
46,0.6202798120829524,0.6581120527520472,0.9829718294192333,0.6620252798406445,0.5603555098176003,0.5991625569760799,0.9105405166745186,0.6000803560018539,0.79146,0.78468,0.72384,0.77996,0.8114,0.8061,0.7517,0.8021
47,0.6228724071870044,0.6597700423123886,0.977167183343245,0.6621916494807418,0.5612150810658931,0.6008542783558368,0.9064228251576424,0.6014008142054081,0.78996,0.78442,0.72448,0.77988,0.8126,0.8051,0.7521,0.8014
48,0.6260953557734587,0.6625214635717626,0.973523852776508,0.6635287379731938,0.55936284288764,0.5981771960854531,0.8980449914932251,0.59726073294878,0.78976,0.78376,0.72806,0.77776,0.8136,0.8068,0.7541,0.8027
49,0.6225130913817153,0.6596752651491944,0.9670106020508981,0.6589556807766155,0.5580662146210671,0.599249605089426,0.893411035835743,0.5967262953519821,0.79026,0.78526,0.72802,0.78078,0.8138,0.806,0.7542,0.804
50,0.6227772527811478,0.6608500331640244,0.9638961401520943,0.6597075891129824,0.5557283602654934,0.5964921474456787,0.8856908842921257,0.5927914015948772,0.79064,0.78508,0.72582,0.78072,0.8134,0.8069,0.7572,0.8044
51,0.6198974013024446,0.6585917186980345,0.95547423709412,0.6554722781388127,0.5652679994702339,0.6023086197674274,0.8877535343170166,0.5975187420845032,0.79244,0.78502,0.73066,0.78154,0.8121,0.8045,0.7558,0.8018
52,0.6202529962269627,0.6586347946098873,0.951012061870828,0.6552806201638007,0.5640998587012291,0.6021877788007259,0.8818280518054962,0.5958670027554035,0.79278,0.78524,0.72942,0.78156,0.811,0.8047,0.7555,0.8017
53,0.6209570960122712,0.659023717045784,0.9462120958736965,0.6539931748898662,0.5625290371477604,0.6010867245495319,0.8759870409965516,0.5937777891755104,0.7914,0.78528,0.72986,0.78174,0.812,0.8062,0.7574,0.8033
54,0.6254922244317678,0.6638385419334684,0.9460992800946139,0.6589022756231074,0.5648707687854767,0.6012126915156841,0.8713369175791741,0.5931386575102806,0.78996,0.78428,0.72808,0.78026,0.8126,0.8064,0.7567,0.8039
55,0.6211447848045096,0.6588511305804156,0.9384472805018328,0.6523319957207661,0.5611436530947685,0.6008144378662109,0.86718829870224,0.5916421644389629,0.79212,0.78606,0.73024,0.78272,0.8155,0.805,0.7576,0.804
56,0.6165918681998642,0.6561134095702853,0.9328540560542321,0.6480008454955354,0.5604378215968608,0.601542679220438,0.8633767202496528,0.590846337378025,0.79194,0.78506,0.73106,0.78272,0.8143,0.8042,0.7579,0.8037
57,0.6174540147185326,0.655636344941295,0.9271402109642418,0.647154475353202,0.5607257358729839,0.6021583683788776,0.8598759710788727,0.5910716399550437,0.79354,0.78558,0.73146,0.78308,0.8124,0.8045,0.7591,0.8044
58,0.6255949346386657,0.6631798116224152,0.9295733409876726,0.6538775234806294,0.5564471982419491,0.5990324042737484,0.8502915441989899,0.5872360698878765,0.7866,0.77994,0.72928,0.77824,0.8156,0.804,0.7593,0.8063
59,0.6169667791347114,0.6566109076446417,0.9209951308308816,0.6455003763644063,0.5592342711985111,0.6015170745551586,0.8516009479761124,0.5892876781523227,0.79054,0.78494,0.73188,0.78266,0.8128,0.8043,0.7607,0.8035
60,0.6213792848343752,0.6595005313960873,0.9167482314669356,0.647684207680274,0.5588943921029568,0.597260908037424,0.8420128464698792,0.5836239002645016,0.78874,0.78328,0.73204,0.78194,0.8111,0.8044,0.7618,0.8065
61,0.6213431153066304,0.6600634911838843,0.9147310092741129,0.6473478823900223,0.5592683188617229,0.599093635380268,0.8414006188511849,0.585062799602747,0.79138,0.78508,0.7347,0.78294,0.8123,0.8054,0.7614,0.8061
62,0.6218371347201114,0.6609738758023904,0.91207646958682,0.6475675981871936,0.556174123287201,0.5994878590106965,0.8395082607865334,0.5843326553702355,0.79066,0.78452,0.7325,0.78298,0.8126,0.8048,0.7625,0.8064
63,0.6198046459835402,0.6592291630044276,0.9075283742680842,0.6447474767967146,0.570693739503622,0.6010218642652034,0.8361135676503182,0.5844749867916107,0.79068,0.78374,0.73432,0.78384,0.8081,0.8049,0.7636,0.8056
64,0.6207076460123062,0.658680621762665,0.9038920737042719,0.6427211811651989,0.5642218813300133,0.6034326434135437,0.8354043796658516,0.5863968148827553,0.78824,0.7832,0.73412,0.78252,0.8115,0.8049,0.762,0.8055
65,0.6198107242888334,0.6571409449893602,0.8984451847417014,0.640986942210976,0.564120277762413,0.604507802426815,0.8326584056019783,0.5865206830203533,0.79272,0.78586,0.73578,0.78486,0.8102,0.8033,0.7616,0.804
66,0.6199961037051921,0.6580174169978317,0.8975643436519467,0.6412248170497467,0.5611506834626198,0.6014267295598984,0.826911273598671,0.582005788385868,0.79126,0.78652,0.73506,0.78514,0.813,0.8035,0.7639,0.8068
67,0.6247111777870022,0.6613370840038572,0.8955898065956271,0.6435743299674015,0.5617005482316018,0.6021911658346653,0.8233228221535682,0.5827195972204209,0.79064,0.7839,0.73396,0.78342,0.8099,0.8036,0.7638,0.8062
68,0.6220643093087235,0.658062964981916,0.888488909419702,0.6392969478453908,0.5642767809331417,0.6020681336522102,0.8213353767991066,0.5819778583943844,0.79126,0.7867,0.7387,0.78604,0.8092,0.8046,0.7631,0.8065
69,0.6203718837730738,0.6571818690518944,0.88658243539382,0.638330163244082,0.56233726516366,0.6029969148337841,0.8181709259748459,0.5818648763000965,0.79162,0.78602,0.73688,0.78596,0.8121,0.8037,0.765,0.8056
70,0.6208111786720704,0.6589509148378762,0.8853604906067556,0.6385726168447611,0.563070074468851,0.6018813289701939,0.8158067375421524,0.5805919572710991,0.79288,0.78552,0.73822,0.78662,0.8104,0.8053,0.7644,0.8081
71,0.62150041181214,0.6575754047656546,0.8810255858971148,0.6366082405557438,0.5607096642255783,0.6019847512245178,0.8128785416483879,0.5802247770130634,0.79246,0.78624,0.7384,0.78732,0.8098,0.804,0.7653,0.8066
72,0.6216332371137581,0.6593511615480695,0.8803607608590808,0.638275573448259,0.5582950159907341,0.5986501604318619,0.8062882527709008,0.5760728746652604,0.79236,0.78414,0.73628,0.78424,0.8119,0.8035,0.7663,0.8081
73,0.6233708356716194,0.6600467608291276,0.8774599153168348,0.6378538623756292,0.5576240621507168,0.5980493865907193,0.8028454303741455,0.5754505135118961,0.78998,0.7837,0.73798,0.78486,0.8121,0.8054,0.767,0.8097
74,0.6202212769766243,0.6582318836328934,0.8738345336549136,0.6350891109631986,0.5612623959779739,0.5999275766313076,0.802524846792221,0.5756992153823376,0.7911,0.78574,0.73854,0.78728,0.8114,0.8046,0.7678,0.8092
75,0.6161602720314142,0.6547099409662948,0.8691093109700144,0.6301580141393506,0.561027530580759,0.5975586175918579,0.7967726945877075,0.5733178451657295,0.79176,0.78622,0.73782,0.78678,0.8104,0.8032,0.7682,0.8094
76,0.6203380316800001,0.6578997440484106,0.8691081170524869,0.6337677021415866,0.5594425246119499,0.6013798922300339,0.8005275890231133,0.5763405241072178,0.79162,0.78594,0.73834,0.78596,0.812,0.8048,0.7673,0.8106
77,0.6214115361169893,0.6589291977639101,0.8674791072096143,0.6340100981143056,0.5605476751923562,0.6016538150608539,0.797810684144497,0.5762239672243595,0.79148,0.78528,0.7395,0.78636,0.8121,0.8028,0.767,0.807
78,0.6240032105421534,0.6618849513482075,0.866359471970675,0.6373158763257825,0.5559431001543998,0.5969204470515251,0.791761365532875,0.5711919017136097,0.7912,0.7828,0.73908,0.7856,0.8135,0.8051,0.7682,0.8096
79,0.6190906773720469,0.6573065986134567,0.860720905722404,0.631093938435827,0.56042710095644,0.6009901896119118,0.792822602391243,0.5748043261468411,0.7918,0.78602,0.73952,0.78696,0.8111,0.8033,0.7684,0.8069
80,0.6224076527417922,0.6600082586614453,0.8599988948933932,0.633256618921854,0.560046212375164,0.6009777322411537,0.7904361471533775,0.5746564224362374,0.7917,0.78504,0.74002,0.78724,0.8128,0.8052,0.7684,0.8094
81,0.6225621499577347,0.6603773972209619,0.85850163047411,0.6334275378256428,0.5664186291396618,0.604403342306614,0.7917752712965012,0.5768798097968102,0.7908,0.78498,0.7409,0.78692,0.8108,0.8042,0.7668,0.8076
82,0.6199358987564944,0.656889551452228,0.8530211816636883,0.6291608269117317,0.5586018517613411,0.5969867177307606,0.7808978140354157,0.569449919462204,0.79168,0.78652,0.74188,0.78916,0.8135,0.8049,0.7701,0.8099
83,0.6193798973548169,0.6574787290728822,0.8526225634375397,0.6292024859968497,0.5641272008419037,0.6042292565107346,0.786726039648056,0.576121723651886,0.79058,0.78544,0.74152,0.78786,0.8123,0.8056,0.7687,0.8089
84,0.6202445364728266,0.6578000139216987,0.8501065032822746,0.6294373827321189,0.5608505003154278,0.6005032584071159,0.7812530472874641,0.5716025985777378,0.79012,0.78532,0.74214,0.78712,0.8132,0.8047,0.7703,0.8098
85,0.6182519008918684,0.6548616597238852,0.8458028475240785,0.6254760209394961,0.5629532873630524,0.6033664971590043,0.7827683061361312,0.5740700289607048,0.7943,0.7874,0.74336,0.78966,0.8115,0.8036,0.7697,0.8077
86,0.6232092138759944,0.6601064907652991,0.8476097547278112,0.6308845076329854,0.5662420086562634,0.6056230574846267,0.7831205248832702,0.5758954770863056,0.79026,0.78552,0.74304,0.78826,0.8119,0.8041,0.7683,0.8073
87,0.6217459326191824,0.6587248236245039,0.8445454020889438,0.6280875905435912,0.5619483441114426,0.6008638195693493,0.7753091111779213,0.5706509903073311,0.79122,0.78618,0.74394,0.78928,0.8125,0.8049,0.7711,0.8084
88,0.6219403223723782,0.6596818018932732,0.8426839821800893,0.6289465457809215,0.5567562021315098,0.5998881019651889,0.7732729196548462,0.5688492275774479,0.7917,0.7836,0.74194,0.78778,0.8144,0.8042,0.7718,0.81
89,0.6208188009201264,0.659798806419178,0.8420165354500011,0.6278007866776719,0.5587695710361004,0.6011937372386456,0.770903916656971,0.5703297615051269,0.7901,0.78636,0.74506,0.78938,0.8138,0.8061,0.7717,0.8098
90,0.6215006636113537,0.6597383113539949,0.8395201700682543,0.6279606572827514,0.5573446117341518,0.5997376158833504,0.768860624730587,0.5676871158182621,0.7901,0.78344,0.74258,0.78794,0.8156,0.8064,0.7722,0.811
91,0.6208168213464775,0.6581034322782439,0.8363252276060532,0.625439352831062,0.5592524364590645,0.6015232965350151,0.7680654749274254,0.5696193292737007,0.78894,0.78526,0.74302,0.7874,0.8127,0.8054,0.7709,0.8097
92,0.616625001235884,0.6552371887528167,0.831354882340042,0.6220733202537712,0.5579262353479862,0.6006418205797672,0.7668603792786598,0.5681579411029816,0.79412,0.78712,0.74506,0.79048,0.8139,0.8058,0.7727,0.8103
93,0.6172951417309898,0.655849601845352,0.8307919036977145,0.6221049505533004,0.5601195156574249,0.6009518668055535,0.7645512521266937,0.5677197486162185,0.79276,0.78646,0.7438,0.79024,0.8128,0.8055,0.7723,0.8084
94,0.6219735366045213,0.6588791332074574,0.831035985934491,0.6246479479025822,0.5564342848956585,0.5976020857691765,0.7594284892082215,0.5640413567423821,0.78924,0.785,0.74448,0.78844,0.8145,0.8055,0.7745,0.812
95,0.6205786776785948,0.6587515689280569,0.8294188708675151,0.6246340487684522,0.558212611079216,0.6004442997276783,0.7611142471432686,0.5663398481905461,0.78882,0.78342,0.74476,0.78732,0.8126,0.8051,0.7726,0.8104
96,0.6194192139165742,0.6581039428710938,0.8276599381042986,0.623058865873181,0.5597077399492264,0.6017220422625542,0.761020003259182,0.5669986456632614,0.79116,0.78444,0.74382,0.78852,0.8128,0.8044,0.772,0.811
97,0.620284197737976,0.6584762027677225,0.8268787936896694,0.6229580736586026,0.5575380310416221,0.5995751537382603,0.7569763422012329,0.5647572442889214,0.79164,0.78538,0.74542,0.79128,0.8148,0.8044,0.7733,0.8119
98,0.6201084453840645,0.6570031816253856,0.8230265956752154,0.6210032429318039,0.5588030748069286,0.599972428381443,0.7550084814429283,0.5643966048955917,0.7922,0.78602,0.74532,0.7905,0.8133,0.8057,0.7735,0.8105
99,0.6250577264902543,0.6621886871907176,0.8258620607001441,0.626272798344797,0.5620017185807228,0.6014399923384189,0.7550451397895813,0.5659801200032234,0.7893,0.78252,0.74318,0.78692,0.8122,0.8039,0.7736,0.8111
100,0.6208227409087882,0.6585970162128916,0.8218963377329768,0.6211233885616673,0.5615719057619571,0.6025527708232403,0.7545670315623283,0.5667182348668576,0.79164,0.78716,0.74624,0.79258,0.812,0.8025,0.7738,0.8092

